Sparsest Models Elude Pruning: An Expos\'e of Pruning's Current Capabilities

Pruning has emerged as a promising approach for compressing large-scale models, yet its effectiveness in recovering the sparsest of models has not yet been explored. We conducted an extensive series of 485,838 experiments, applying a range of state-of-the-art pruning algorithms to a synthetic dataset we created, named the Cubist Spiral. Our findings reveal a significant gap in performance compared to ideal sparse networks, which we identified through a novel combinatorial search algorithm. We attribute this performance gap to current pruning algorithms' poor behaviour under overparameterization, their tendency to induce disconnected paths throughout the network, and their propensity to get stuck at suboptimal solutions, even when given the optimal width and initialization. This gap is concerning, given the simplicity of the network architectures and datasets used in our study. We hope that our research encourages further investigation into new pruning techniques that strive for true network sparsity.

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/FORCE.csv <==
Test Acc,Model NNZ,Threshold Type
0.625725269,93,FORCE
0.5,91,FORCE
0.523488462,89,FORCE
0.807230592,88,FORCE
0.935116649,84,FORCE
0.624044657,83,FORCE
0.789604247,82,FORCE
0.937337458,81,FORCE
0.719939172,80,FORCE
0.722220004,79,FORCE
0.545376360,78,FORCE
0.985354722,76,FORCE
0.647393048,75,FORCE
0.822816193,74,FORCE
0.882117569,73,FORCE
0.5,72,FORCE
0.668980837,71,FORCE
0.902985096,69,FORCE
0.625765264,63,FORCE
0.904685676,62,FORCE
0.652434886,61,FORCE
0.5,60,FORCE
0.624644876,59,FORCE
0.657976866,58,FORCE
0.562562525,57,FORCE
0.5,56,FORCE
0.728282154,55,FORCE
0.524528801,54,FORCE
0.5,52,FORCE
0.573246360,51,FORCE
0.762354434,50,FORCE
0.553859413,49,FORCE
0.654635668,47,FORCE
0.549537838,46,FORCE
0.579808712,44,FORCE
0.559141278,43,FORCE
0.599976003,42,FORCE
0.761694193,41,FORCE
0.5,40,FORCE
0.559901536,39,FORCE
0.604717672,38,FORCE
0.570605397,37,FORCE
0.601756632,36,FORCE
0.564823329,35,FORCE
0.574546814,34,FORCE
0.606338263,33,FORCE
0.559721529,32,FORCE
0.570805490,31,FORCE
0.609919548,30,FORCE
0.562722564,29,FORCE
0.5,28,FORCE
0.564843357,27,FORCE
0.553839386,26,FORCE
0.562842607,25,FORCE

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/comb_search.csv <==
Test Acc,Model NNZ,Threshold Type
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/grasp.csv <==
Test Acc,Model NNZ,Threshold Type
0.889960408,98,grasp
0.817794383,97,grasp
0.768656731,96,grasp
0.833940208,95,grasp
0.5,94,grasp
0.599295735,93,grasp
0.5,92,grasp
0.610499799,91,grasp
0.548517466,89,grasp
0.732643723,88,grasp
0.5,87,grasp
0.745548427,86,grasp
0.681465328,85,grasp
0.5,84,grasp
0.798387408,83,grasp
0.604417562,82,grasp
0.784562469,81,grasp
0.735364735,80,grasp
0.672302008,79,grasp
0.5,78,grasp
0.802348852,77,grasp
0.793225586,76,grasp
0.563062727,75,grasp
0.5,71,grasp
0.578388214,70,grasp
0.607658744,68,grasp
0.622344017,67,grasp
0.945160270,66,grasp
0.5,65,grasp
0.651974738,64,grasp
0.653095126,63,grasp
0.5,62,grasp
0.690528572,61,grasp
0.5,60,grasp
0.798407435,59,grasp
0.695190251,58,grasp
0.538533866,57,grasp
0.647152960,55,grasp
0.674122691,54,grasp
0.698511481,53,grasp
0.600316107,52,grasp
0.686006963,51,grasp
0.637069345,50,grasp
0.5,49,grasp
0.602616966,48,grasp
0.5,47,grasp
0.560961962,45,grasp
0.606898487,43,grasp
0.746628761,42,grasp
0.580689073,41,grasp
0.564843357,40,grasp
0.580468953,39,grasp
0.638089716,38,grasp
0.626285434,37,grasp
0.601496518,36,grasp
0.606538355,35,grasp
0.560421765,34,grasp
0.659097254,33,grasp
0.568424642,32,grasp
0.649673879,31,grasp
0.558941245,30,grasp
0.568964839,29,grasp
0.547236979,28,grasp
0.568964839,27,grasp
0.653075099,26,grasp

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/imp.csv <==
Test Acc,Model NNZ,Threshold Type
0.974170685,93,imp
0.708355010,91,imp
0.994778097,90,imp
1,89,imp
1,86,imp
0.961506128,85,imp
1,84,imp
0.937157393,83,imp
1,82,imp
1,81,imp
1,80,imp
0.981573343,79,imp
0.984074295,78,imp
1,77,imp
0.980112851,76,imp
0.999299765,75,imp
0.974010646,74,imp
0.974410772,73,imp
0.997419059,72,imp
0.989836335,71,imp
0.994017839,70,imp
0.798507452,69,imp
0.891660988,68,imp
0.958144903,66,imp
1,65,imp
0.969288945,64,imp
0.932035506,62,imp
0.994798124,61,imp
0.643731773,59,imp
0.896982908,58,imp
0.792525291,57,imp
0.979372561,56,imp
0.820975542,54,imp
0.987495482,53,imp
0.776139438,50,imp
0.782401681,48,imp
0.747449100,47,imp
0.725461185,46,imp
0.548757553,43,imp
0.833760142,42,imp
0.622143984,40,imp
0.5,39,imp
0.840262473,38,imp
0.742947459,37,imp
0.782681763,36,imp
0.781241238,35,imp
0.791144788,34,imp
0.628526270,33,imp
0.882317662,32,imp
0.549217701,31,imp
0.724120677,30,imp
0.641510963,29,imp
0.758733153,28,imp
0.560641825,27,imp
0.643511653,26,imp
0.790004373,25,imp
0.618342578,24,imp
0.647653162,23,imp
0.681325257,22,imp
0.653815389,21,imp

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/imp_LTH.csv <==
Test Acc,Model NNZ,Threshold Type
0.992497325,91,imp_LTH
0.978572309,89,imp_LTH
0.738065720,88,imp_LTH
0.996198654,87,imp_LTH
0.954923749,85,imp_LTH
0.5,84,imp_LTH
0.988135755,83,imp_LTH
0.993497670,81,imp_LTH
0.559161305,80,imp_LTH
0.832759798,79,imp_LTH
0.594954193,78,imp_LTH
0.857208610,77,imp_LTH
0.942739367,76,imp_LTH
0.558541059,75,imp_LTH
0.619162917,74,imp_LTH
0.999619842,73,imp_LTH
0.920211256,72,imp_LTH
0.5,71,imp_LTH
0.5,70,imp_LTH
0.891640961,69,imp_LTH
0.983434021,68,imp_LTH
0.851266444,67,imp_LTH
0.647773206,65,imp_LTH
0.5,64,imp_LTH
0.867772400,63,imp_LTH
0.798827589,62,imp_LTH
0.5,61,imp_LTH
0.740826726,60,imp_LTH
0.758232951,59,imp_LTH
0.796286643,58,imp_LTH
0.566083789,57,imp_LTH
0.962966681,56,imp_LTH
0.5,55,imp_LTH
0.503681302,54,imp_LTH
0.733884215,53,imp_LTH
0.617042124,52,imp_LTH
0.941278875,51,imp_LTH
0.5,50,imp_LTH
0.684486389,49,imp_LTH
0.682405651,48,imp_LTH
0.688187718,47,imp_LTH
0.798847556,46,imp_LTH
0.951982737,45,imp_LTH
0.962346435,44,imp_LTH
0.5,43,imp_LTH
0.660217702,42,imp_LTH
0.622324049,41,imp_LTH
0.5,40,imp_LTH
0.599135697,39,imp_LTH
0.799667895,38,imp_LTH
0.831179202,37,imp_LTH
0.713396847,36,imp_LTH
0.570345342,35,imp_LTH
0.703653336,34,imp_LTH
0.736885250,33,imp_LTH
0.684526443,32,imp_LTH
0.673702538,31,imp_LTH
0.708254993,30,imp_LTH
0.682985902,29,imp_LTH
0.719559014,28,imp_LTH
0.609839559,27,imp_LTH
0.595094264,26,imp_LTH
0.676823676,25,imp_LTH
0.668760777,24,imp_LTH
0.722500086,23,imp_LTH
0.582629740,22,imp_LTH
0.5,21,imp_LTH

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/iter_snip.csv <==
Test Acc,Model NNZ,Threshold Type
0.572906256,95,iter_snip
0.566183805,94,iter_snip
0.5,93,iter_snip
0.929854751,92,iter_snip
0.834520400,91,iter_snip
0.880116820,89,iter_snip
0.5,86,iter_snip
0.713416815,84,iter_snip
0.894341946,83,iter_snip
0.958725154,82,iter_snip
0.659217298,81,iter_snip
0.768476665,80,iter_snip
0.667680383,79,iter_snip
0.996878862,78,iter_snip
0.701492548,77,iter_snip
0.779860735,76,iter_snip
0.736785233,75,iter_snip
0.612640560,74,iter_snip
0.746988893,73,iter_snip
0.714237154,72,iter_snip
0.721519768,71,iter_snip
0.715297520,69,iter_snip
0.5,67,iter_snip
0.832999885,66,iter_snip
0.596414685,65,iter_snip
0.5,64,iter_snip
0.615541577,63,iter_snip
0.5,61,iter_snip
0.651494563,60,iter_snip
0.565923750,59,iter_snip
0.684746504,58,iter_snip
0.603097141,57,iter_snip
0.701232433,56,iter_snip
0.5,55,iter_snip
0.5,54,iter_snip
0.5,53,iter_snip
0.751790643,52,iter_snip
0.557520688,50,iter_snip
0.5,49,iter_snip
0.614421189,46,iter_snip
0.581429303,45,iter_snip
0.777840018,44,iter_snip
0.5,43,iter_snip
0.629026473,42,iter_snip
0.553799391,41,iter_snip
0.711856246,40,iter_snip
0.652354836,39,iter_snip
0.560581803,38,iter_snip
0.702893019,37,iter_snip
0.616361916,36,iter_snip
0.560961962,35,iter_snip
0.716477931,34,iter_snip
0.643171549,33,iter_snip
0.614961386,32,iter_snip
0.560961962,31,iter_snip
0.560701847,30,iter_snip
0.595754445,29,iter_snip
0.552979052,28,iter_snip
0.562962651,27,iter_snip
0.581829488,26,iter_snip
0.566984117,25,iter_snip

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/prospr.csv <==
Test Acc,Model NNZ,Threshold Type
0.560841918,96,prospr
0.5,95,prospr
0.642971456,93,prospr
0.902604938,92,prospr
0.748909593,91,prospr
0.603757381,87,prospr
0.5,86,prospr
0.608339012,84,prospr
0.718338609,83,prospr
0.544435978,82,prospr
0.738345802,81,prospr
0.647012949,80,prospr
0.646472752,79,prospr
0.750010014,78,prospr
0.631747425,77,prospr
0.734684467,76,prospr
0.657116532,74,prospr
0.780761063,73,prospr
0.603697360,72,prospr
0.619623065,71,prospr
0.5,69,prospr
0.600996375,68,prospr
0.568184555,66,prospr
0.534972608,65,prospr
0.587411463,64,prospr
0.722820222,63,prospr
0.702793002,62,prospr
0.5,61,prospr
0.765175462,59,prospr
0.567044139,58,prospr
0.564843357,56,prospr
0.564783335,55,prospr
0.589132071,54,prospr
0.564863324,53,prospr
0.550298095,52,prospr
0.580388963,50,prospr
0.691248834,49,prospr
0.562482476,48,prospr
0.624624848,47,prospr
0.5,46,prospr
0.5,45,prospr
0.575487196,44,prospr
0.5,43,prospr
0.559961557,42,prospr
0.655676067,41,prospr
0.561001956,40,prospr
0.574947000,39,prospr
0.564803302,38,prospr
0.5,37,prospr
0.647012949,36,prospr
0.545636415,35,prospr
0.548017263,34,prospr
0.5,33,prospr
0.558220983,32,prospr
0.5,31,prospr
0.5,30,prospr
0.560641825,29,prospr
0.5,28,prospr
0.562582552,27,prospr
0.591673017,26,prospr
0.5,25,prospr
0.5,24,prospr
0.5,23,prospr

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/rigL.csv <==
Test Acc,Model NNZ,Threshold Type
0.5,104,rigL
0.514245152,99,rigL
0.5,98,rigL
0.495098233,96,rigL
0.590412557,95,rigL
0.961406112,93,rigL
0.574886978,92,rigL
0.5,91,rigL
0.835600793,90,rigL
0.622444093,89,rigL
0.513364792,88,rigL
0.5,87,rigL
0.993257582,86,rigL
0.961846292,85,rigL
0.999699891,84,rigL
0.5,83,rigL
0.516325891,82,rigL
0.532091558,81,rigL
0.508082926,80,rigL
0.825937331,79,rigL
0.851426542,78,rigL
0.909167290,77,rigL
0.674182713,76,rigL
0.5,75,rigL
0.802028716,74,rigL
0.935796916,73,rigL
0.5,72,rigL
0.963306785,71,rigL
0.567224205,70,rigL
0.5,68,rigL
0.911368072,67,rigL
0.974250734,66,rigL
0.920651436,65,rigL
0.5,64,rigL
0.5,63,rigL
0.5,62,rigL
0.5,61,rigL
0.5,59,rigL
0.534472406,57,rigL
0.5,56,rigL
0.559001267,55,rigL
0.5,54,rigL
0.531431317,53,rigL
0.970369339,52,rigL
0.5,51,rigL
0.5,49,rigL
0.560781896,48,rigL
0.685266674,47,rigL
0.5,46,rigL
0.646832883,45,rigL
0.787123382,44,rigL
0.665019393,42,rigL
0.5,41,rigL
0.5,40,rigL
0.769857168,39,rigL
0.5,38,rigL
0.736825228,37,rigL
0.5,36,rigL
0.621103585,35,rigL
0.558921218,34,rigL
0.550478160,33,rigL
0.5,32,rigL
0.5,31,rigL
0.5,30,rigL
0.5,29,rigL
0.708495080,28,rigL
0.5,27,rigL
0.5,26,rigL

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/snip.csv <==
Test Acc,Model NNZ,Threshold Type
0.923972607,91,snip
0.738145709,90,snip
0.5,89,snip
0.684226334,88,snip
0.717358232,87,snip
0.615181446,86,snip
0.548837602,85,snip
0.644612074,84,snip
0.551878691,83,snip
0.5,82,snip
0.633127928,80,snip
0.812972665,79,snip
0.798347414,78,snip
0.614361167,77,snip
0.656276286,76,snip
0.778700352,75,snip
0.780721068,74,snip
0.5,73,snip
0.665019393,72,snip
0.700832307,71,snip
0.5,70,snip
0.600936353,67,snip
0.518306613,66,snip
0.566463947,64,snip
0.5,63,snip
0.591713011,62,snip
0.616521955,61,snip
0.635568798,60,snip
0.565363526,59,snip
0.714997411,58,snip
0.5,57,snip
0.493757755,56,snip
0.546836853,55,snip
0.561001956,54,snip
0.565063417,53,snip
0.608979225,52,snip
0.602737010,51,snip
0.581029177,50,snip
0.561061978,48,snip
0.530230880,47,snip
0.580328941,46,snip
0.5,45,snip
0.561462104,44,snip
0.560401738,43,snip
0.550198078,42,snip
0.548517466,41,snip
0.566904068,40,snip
0.588932037,39,snip
0.566383898,38,snip
0.568464637,37,snip
0.558140934,36,snip
0.559861541,35,snip
0.562882662,34,snip
0.545636415,33,snip
0.617782414,32,snip
0.5,31,snip
0.558481038,30,snip
0.606238246,29,snip
0.568924785,28,snip
0.5,27,snip
0.5,26,snip
0.5,25,snip
0.5,24,snip
0.5,22,snip

==> Appendix_Figures/Scatterplots/acc_vs_nnz_16/synFlow.csv <==
Test Acc,Model NNZ,Threshold Type
0.5,89,synFlow
0.502260804,88,synFlow
0.849005640,87,synFlow
0.933315992,86,synFlow
0.809691489,85,synFlow
0.822095931,82,synFlow
0.5,81,synFlow
0.962626517,80,synFlow
0.961806238,79,synFlow
0.942219198,78,synFlow
0.984534442,77,synFlow
0.954243541,76,synFlow
0.985514760,75,synFlow
0.964227140,74,synFlow
0.780420959,73,synFlow
0.945200264,72,synFlow
0.972690165,71,synFlow
0.5,70,synFlow
0.772818208,69,synFlow
0.805429935,68,synFlow
0.809351385,63,synFlow
0.669581056,62,synFlow
0.561242044,61,synFlow
0.546796858,60,synFlow
0.694850147,59,synFlow
0.952302814,57,synFlow
0.557940841,56,synFlow
0.841202855,55,synFlow
0.608719110,53,synFlow
0.657476664,52,synFlow
0.951542556,51,synFlow
0.788083732,50,synFlow
0.5,48,synFlow
0.653755367,47,synFlow
0.556640387,46,synFlow
0.5,45,synFlow
0.705433965,44,synFlow
0.671981931,43,synFlow
0.947621167,42,synFlow
0.764655292,41,synFlow
0.651314497,38,synFlow
0.749689877,37,synFlow
0.5,36,synFlow
0.662118375,35,synFlow
0.665219486,34,synFlow
0.655455947,33,synFlow
0.606538355,32,synFlow
0.804689705,31,synFlow
0.637829602,30,synFlow
0.681445301,29,synFlow
0.649673879,28,synFlow
0.566704035,27,synFlow
0.618802786,26,synFlow
0.568224549,25,synFlow
0.568384647,24,synFlow
0.609639466,23,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,FORCE
0.5,110,FORCE
0.5,109,FORCE
0.5,107,FORCE
0.5,105,FORCE
0.5,103,FORCE
0.5,102,FORCE
0.5,101,FORCE
0.5,100,FORCE
0.5,99,FORCE
0.558941245,98,FORCE
0.5,97,FORCE
0.5,96,FORCE
0.5,95,FORCE
0.686207056,94,FORCE
0.5,93,FORCE
0.5,92,FORCE
0.5,90,FORCE
0.5,89,FORCE
0.5,87,FORCE
0.5,86,FORCE
0.5,82,FORCE
0.5,81,FORCE
0.5,80,FORCE
0.5,79,FORCE
0.5,77,FORCE
0.5,75,FORCE
0.5,74,FORCE
0.5,73,FORCE
0.5,70,FORCE
0.5,68,FORCE
0.5,67,FORCE
0.5,66,FORCE
0.5,65,FORCE
0.5,62,FORCE
0.5,61,FORCE
0.5,58,FORCE
0.5,54,FORCE
0.5,53,FORCE
0.5,49,FORCE
0.5,47,FORCE
0.5,46,FORCE
0.5,45,FORCE
0.5,43,FORCE
0.5,42,FORCE
0.5,41,FORCE
0.5,39,FORCE
0.5,37,FORCE
0.5,35,FORCE
0.5,33,FORCE
0.5,31,FORCE
0.5,19,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,107,comb_search
1,106,comb_search
1,105,comb_search
1,104,comb_search
1,103,comb_search
1,102,comb_search
1,101,comb_search
1,100,comb_search
1,99,comb_search
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,grasp
0.5,110,grasp
0.5,109,grasp
0.5,108,grasp
0.5,107,grasp
0.5,104,grasp
0.5,101,grasp
0.5,99,grasp
0.5,98,grasp
0.5,97,grasp
0.5,96,grasp
0.5,95,grasp
0.564823329,94,grasp
0.5,93,grasp
0.5,92,grasp
0.5,91,grasp
0.5,90,grasp
0.5,89,grasp
0.5,88,grasp
0.5,87,grasp
0.5,86,grasp
0.5,85,grasp
0.5,83,grasp
0.5,80,grasp
0.5,79,grasp
0.5,78,grasp
0.5,77,grasp
0.5,76,grasp
0.5,74,grasp
0.5,72,grasp
0.5,71,grasp
0.5,69,grasp
0.5,67,grasp
0.5,66,grasp
0.5,65,grasp
0.5,64,grasp
0.5,63,grasp
0.5,62,grasp
0.5,61,grasp
0.5,60,grasp
0.5,59,grasp
0.5,58,grasp
0.5,57,grasp
0.5,54,grasp
0.5,53,grasp
0.5,52,grasp
0.5,51,grasp
0.5,50,grasp
0.5,48,grasp
0.5,47,grasp
0.5,46,grasp
0.5,45,grasp
0.5,44,grasp
0.5,43,grasp
0.5,42,grasp
0.5,41,grasp
0.5,40,grasp
0.5,39,grasp
0.5,38,grasp
0.5,37,grasp
0.5,36,grasp
0.5,35,grasp
0.5,34,grasp
0.5,33,grasp
0.5,32,grasp
0.5,31,grasp
0.5,30,grasp
0.5,28,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.912328422,100,imp
0.971449733,98,imp
0.920631409,97,imp
0.5,94,imp
1,93,imp
0.557940841,92,imp
0.955203891,91,imp
0.846744835,89,imp
0.778220177,88,imp
0.942659378,86,imp
1,85,imp
0.899263740,84,imp
0.747168958,83,imp
0.736665189,82,imp
0.935916901,81,imp
0.959505439,80,imp
0.909487426,79,imp
0.831019163,78,imp
0.914089084,77,imp
0.962726593,76,imp
0.975651264,75,imp
0.5,74,imp
0.987335443,73,imp
0.848345399,72,imp
0.808851182,71,imp
0.847785175,69,imp
0.560881913,68,imp
0.590912700,66,imp
0.926873684,65,imp
0.5,64,imp
0.987635553,63,imp
0.607478678,62,imp
0.773218334,61,imp
0.950862288,60,imp
0.564203084,59,imp
0.634588480,56,imp
0.950042009,55,imp
0.649573863,54,imp
0.799787939,53,imp
0.651294470,52,imp
0.951542556,50,imp
0.673742533,48,imp
0.745848477,47,imp
0.5,46,imp
0.647673190,44,imp
0.653075099,43,imp
0.5,42,imp
0.819775105,41,imp
0.792605340,40,imp
0.642011106,39,imp
0.564643264,38,imp
0.713436842,37,imp
0.751650572,36,imp
0.721999943,35,imp
0.684326351,34,imp
0.694309950,33,imp
0.633287966,32,imp
0.5,31,imp
0.639950395,30,imp
0.665939748,29,imp
0.651734650,28,imp
0.637829602,27,imp
0.620063245,26,imp
0.685806870,25,imp
0.614201128,24,imp
0.654795706,23,imp
0.533612072,22,imp
0.653015077,21,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.572606146,101,imp_LTH
0.5,98,imp_LTH
0.705293894,97,imp_LTH
0.725661218,94,imp_LTH
0.797987282,92,imp_LTH
0.798527479,91,imp_LTH
0.629286528,88,imp_LTH
0.527149796,87,imp_LTH
0.811272085,86,imp_LTH
0.5,84,imp_LTH
0.498119324,83,imp_LTH
0.864471197,82,imp_LTH
0.750430167,81,imp_LTH
0.864411175,80,imp_LTH
0.715917706,79,imp_LTH
0.523408413,78,imp_LTH
0.5,76,imp_LTH
0.639950395,75,imp_LTH
0.795666456,74,imp_LTH
0.5,73,imp_LTH
0.946940899,72,imp_LTH
0.798287392,70,imp_LTH
0.631027162,66,imp_LTH
0.836441100,65,imp_LTH
0.727902055,63,imp_LTH
0.811932325,62,imp_LTH
0.559821546,61,imp_LTH
0.733884215,60,imp_LTH
0.614621282,59,imp_LTH
0.682205617,57,imp_LTH
0.583350003,54,imp_LTH
0.520447373,53,imp_LTH
0.570065200,52,imp_LTH
0.5,51,imp_LTH
0.5,50,imp_LTH
0.722119987,49,imp_LTH
0.5,48,imp_LTH
0.5,47,imp_LTH
0.563482881,43,imp_LTH
0.5,41,imp_LTH
0.5,40,imp_LTH
0.519687116,39,imp_LTH
0.723100305,38,imp_LTH
0.616421938,37,imp_LTH
0.543555677,36,imp_LTH
0.603717327,35,imp_LTH
0.594374001,34,imp_LTH
0.5,33,imp_LTH
0.789144099,32,imp_LTH
0.643511653,31,imp_LTH
0.565563619,30,imp_LTH
0.5,29,imp_LTH
0.581109226,28,imp_LTH
0.5,27,imp_LTH
0.5,26,imp_LTH
0.5,25,imp_LTH
0.5,24,imp_LTH
0.5,23,imp_LTH
0.5,21,imp_LTH
0.5,17,imp_LTH
0.5,15,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,iter_snip
0.5,110,iter_snip
0.545756459,109,iter_snip
0.5,107,iter_snip
0.5,106,iter_snip
0.560981929,105,iter_snip
0.558621109,104,iter_snip
0.649613857,102,iter_snip
0.598095298,101,iter_snip
0.601976693,100,iter_snip
0.5,99,iter_snip
0.5,98,iter_snip
0.5,97,iter_snip
0.601076365,96,iter_snip
0.627826035,95,iter_snip
0.596654773,94,iter_snip
0.558320999,93,iter_snip
0.5,92,iter_snip
0.561001956,91,iter_snip
0.635008574,89,iter_snip
0.722620130,88,iter_snip
0.5,86,iter_snip
0.558621109,85,iter_snip
0.5,84,iter_snip
0.5,83,iter_snip
0.692509294,82,iter_snip
0.697851241,81,iter_snip
0.564783335,80,iter_snip
0.5,79,iter_snip
0.721179605,78,iter_snip
0.557880819,76,iter_snip
0.5,74,iter_snip
0.560961962,73,iter_snip
0.621423721,71,iter_snip
0.5,70,iter_snip
0.5,69,iter_snip
0.559841514,68,iter_snip
0.5,67,iter_snip
0.5,66,iter_snip
0.5,64,iter_snip
0.5,62,iter_snip
0.5,61,iter_snip
0.5,60,iter_snip
0.542955458,59,iter_snip
0.5,56,iter_snip
0.5,55,iter_snip
0.568504691,54,iter_snip
0.5,53,iter_snip
0.5,50,iter_snip
0.5,49,iter_snip
0.558781147,48,iter_snip
0.560501754,47,iter_snip
0.5,46,iter_snip
0.5,45,iter_snip
0.5,44,iter_snip
0.5,43,iter_snip
0.5,42,iter_snip
0.5,41,iter_snip
0.559901536,40,iter_snip
0.5,39,iter_snip
0.5,38,iter_snip
0.5,37,iter_snip
0.5,36,iter_snip
0.5,35,iter_snip
0.5,34,iter_snip
0.5,33,iter_snip
0.5,32,iter_snip
0.5,31,iter_snip
0.5,30,iter_snip
0.5,28,iter_snip
0.5,27,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,104,prospr
0.5,103,prospr
0.5,102,prospr
0.5,101,prospr
0.5,100,prospr
0.5,98,prospr
0.5,97,prospr
0.5,95,prospr
0.5,94,prospr
0.5,92,prospr
0.5,91,prospr
0.5,90,prospr
0.5,89,prospr
0.5,87,prospr
0.5,85,prospr
0.5,84,prospr
0.5,83,prospr
0.5,82,prospr
0.5,81,prospr
0.5,80,prospr
0.5,79,prospr
0.5,78,prospr
0.5,77,prospr
0.5,76,prospr
0.5,75,prospr
0.5,74,prospr
0.5,72,prospr
0.5,71,prospr
0.5,70,prospr
0.5,68,prospr
0.5,66,prospr
0.5,65,prospr
0.5,64,prospr
0.5,59,prospr
0.5,53,prospr
0.5,50,prospr
0.5,48,prospr
0.5,45,prospr
0.5,40,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,rigL
0.5,109,rigL
0.5,108,rigL
0.5,107,rigL
0.5,106,rigL
0.5,104,rigL
0.5,103,rigL
0.5,102,rigL
0.5,101,rigL
0.5,100,rigL
0.5,99,rigL
0.5,98,rigL
0.5,97,rigL
0.5,94,rigL
0.5,93,rigL
0.5,92,rigL
0.5,91,rigL
0.5,90,rigL
0.5,89,rigL
0.5,88,rigL
0.5,87,rigL
0.5,86,rigL
0.5,81,rigL
0.5,80,rigL
0.5,78,rigL
0.5,75,rigL
0.5,74,rigL
0.5,73,rigL
0.5,72,rigL
0.5,71,rigL
0.5,70,rigL
0.5,69,rigL
0.5,68,rigL
0.5,67,rigL
0.5,62,rigL
0.5,60,rigL
0.5,59,rigL
0.5,58,rigL
0.5,57,rigL
0.5,56,rigL
0.5,55,rigL
0.5,53,rigL
0.5,52,rigL
0.5,51,rigL
0.5,50,rigL
0.5,49,rigL
0.5,48,rigL
0.5,47,rigL
0.5,46,rigL
0.5,45,rigL
0.5,44,rigL
0.5,43,rigL
0.5,42,rigL
0.5,41,rigL
0.5,40,rigL
0.5,39,rigL
0.5,38,rigL
0.5,37,rigL
0.5,36,rigL
0.5,35,rigL
0.5,34,rigL
0.5,33,rigL
0.5,32,rigL
0.5,30,rigL
0.5,29,rigL
0.5,28,rigL
0.5,26,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,snip
0.5,109,snip
0.5,108,snip
0.5,106,snip
0.5,103,snip
0.5,102,snip
0.5,100,snip
0.5,99,snip
0.5,98,snip
0.5,97,snip
0.5,96,snip
0.567884445,95,snip
0.5,94,snip
0.5,93,snip
0.5,92,snip
0.5,91,snip
0.5,90,snip
0.5,88,snip
0.5,87,snip
0.5,85,snip
0.5,82,snip
0.5,80,snip
0.5,78,snip
0.5,76,snip
0.5,75,snip
0.5,74,snip
0.5,73,snip
0.5,71,snip
0.5,70,snip
0.5,69,snip
0.5,67,snip
0.5,66,snip
0.5,65,snip
0.5,64,snip
0.5,63,snip
0.5,62,snip
0.5,61,snip
0.5,60,snip
0.5,59,snip
0.5,58,snip
0.5,57,snip
0.5,56,snip
0.5,53,snip
0.5,52,snip
0.5,51,snip
0.5,49,snip
0.5,48,snip
0.5,47,snip
0.5,46,snip
0.5,45,snip
0.5,44,snip
0.5,43,snip
0.5,42,snip
0.5,41,snip
0.5,40,snip
0.5,39,snip
0.5,38,snip
0.5,37,snip
0.5,36,snip
0.5,35,snip
0.5,34,snip
0.5,33,snip
0.5,32,snip
0.5,31,snip
0.5,30,snip
0.5,29,snip
0.5,28,snip
0.5,25,snip
0.5,24,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_128/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,103,synFlow
0.5,102,synFlow
0.789144099,101,synFlow
0.513264775,100,synFlow
0.533872187,99,synFlow
0.5,98,synFlow
0.5,97,synFlow
0.536773264,96,synFlow
0.5,95,synFlow
0.5,94,synFlow
0.645792484,92,synFlow
0.609119296,91,synFlow
0.598015308,90,synFlow
0.5,89,synFlow
0.694950163,88,synFlow
0.736145020,87,synFlow
0.851546586,86,synFlow
0.785242677,85,synFlow
0.885238707,84,synFlow
0.5,83,synFlow
0.5,82,synFlow
0.537973642,81,synFlow
0.785982966,80,synFlow
0.649633884,79,synFlow
0.5,77,synFlow
0.5,75,synFlow
0.618302584,74,synFlow
0.568224549,73,synFlow
0.5,72,synFlow
0.5,70,synFlow
0.657836795,69,synFlow
0.566323876,67,synFlow
0.544255912,66,synFlow
0.585790873,64,synFlow
0.527149796,63,synFlow
0.5,62,synFlow
0.601336479,61,synFlow
0.5,60,synFlow
0.5,59,synFlow
0.689528227,58,synFlow
0.5,56,synFlow
0.5,55,synFlow
0.638189733,54,synFlow
0.5,53,synFlow
0.656736434,52,synFlow
0.5,51,synFlow
0.5,50,synFlow
0.5,49,synFlow
0.5,48,synFlow
0.5,47,synFlow
0.5,46,synFlow
0.560361743,45,synFlow
0.556020141,44,synFlow
0.673782587,43,synFlow
0.5,42,synFlow
0.625985384,41,synFlow
0.5,40,synFlow
0.597835243,39,synFlow
0.577988088,38,synFlow
0.5,37,synFlow
0.5,36,synFlow
0.571965933,35,synFlow
0.5,34,synFlow
0.5,33,synFlow
0.5,32,synFlow
0.5,31,synFlow
0.5,30,synFlow
0.5,29,synFlow
0.5,28,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,102,FORCE
0.5,101,FORCE
0.5,98,FORCE
0.5,95,FORCE
0.5,89,FORCE
0.5,88,FORCE
0.5,83,FORCE
0.5,79,FORCE
0.5,73,FORCE
0.5,67,FORCE
0.5,65,FORCE
0.5,61,FORCE
0.5,51,FORCE
0.5,47,FORCE
0.5,45,FORCE
0.5,43,FORCE
0.5,41,FORCE
0.5,39,FORCE
0.5,37,FORCE
0.5,35,FORCE
0.5,33,FORCE
0.5,31,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,102,comb_search
1,101,comb_search
1,100,comb_search
1,99,comb_search
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,102,grasp
0.5,101,grasp
0.5,100,grasp
0.5,99,grasp
0.5,98,grasp
0.5,97,grasp
0.5,96,grasp
0.5,95,grasp
0.5,94,grasp
0.5,93,grasp
0.5,90,grasp
0.5,85,grasp
0.5,84,grasp
0.5,83,grasp
0.5,82,grasp
0.5,81,grasp
0.5,79,grasp
0.5,78,grasp
0.5,76,grasp
0.5,75,grasp
0.5,74,grasp
0.5,73,grasp
0.5,72,grasp
0.5,70,grasp
0.5,69,grasp
0.5,68,grasp
0.5,67,grasp
0.5,66,grasp
0.5,65,grasp
0.5,63,grasp
0.5,62,grasp
0.5,60,grasp
0.5,59,grasp
0.5,57,grasp
0.5,55,grasp
0.5,54,grasp
0.5,53,grasp
0.5,52,grasp
0.5,51,grasp
0.5,50,grasp
0.5,49,grasp
0.5,48,grasp
0.5,47,grasp
0.5,46,grasp
0.5,45,grasp
0.5,44,grasp
0.5,43,grasp
0.5,42,grasp
0.5,41,grasp
0.5,40,grasp
0.5,39,grasp
0.5,38,grasp
0.5,37,grasp
0.5,36,grasp
0.5,35,grasp
0.5,34,grasp
0.5,33,grasp
0.5,32,grasp
0.5,31,grasp
0.5,30,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.760573804,102,imp
0.865911722,99,imp
0.980192840,97,imp
0.997499108,95,imp
0.627185762,93,imp
0.942979455,92,imp
0.925733268,91,imp
1,89,imp
0.828418255,88,imp
0.759033263,87,imp
0.766235828,86,imp
1,85,imp
0.715977728,84,imp
0.987275422,83,imp
0.885018587,82,imp
0.745688438,81,imp
0.926213443,80,imp
0.966988087,79,imp
0.977371871,78,imp
0.5,77,imp
0.975091040,76,imp
0.716918111,75,imp
0.984854519,74,imp
0.551478505,72,imp
0.600716233,71,imp
0.935396731,70,imp
0.5,69,imp
0.806370318,67,imp
0.5,66,imp
0.710695863,65,imp
0.521827877,64,imp
0.917810440,63,imp
0.746908903,61,imp
0.878196180,60,imp
0.686587155,59,imp
0.5,58,imp
0.687327445,57,imp
0.799127698,55,imp
0.966047764,54,imp
0.657456696,53,imp
0.647973299,52,imp
0.598955631,51,imp
0.811152041,49,imp
0.5,48,imp
0.556180239,47,imp
0.849125683,46,imp
0.794305921,45,imp
0.5,44,imp
0.713396847,43,imp
0.5,42,imp
0.632847846,41,imp
0.5,40,imp
0.684526443,39,imp
0.621903896,38,imp
0.722039938,37,imp
0.723800540,36,imp
0.790944755,35,imp
0.760013580,34,imp
0.704073489,33,imp
0.5,32,imp
0.560741842,31,imp
0.716457903,30,imp
0.714897335,29,imp
0.630567014,28,imp
0.681605399,27,imp
0.647953272,26,imp
0.676583588,25,imp
0.655856133,24,imp
0.606658399,23,imp
0.635908902,22,imp
0.5,19,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,100,imp_LTH
0.991636992,93,imp_LTH
0.881577373,87,imp_LTH
0.691628993,85,imp_LTH
0.5,84,imp_LTH
0.5,83,imp_LTH
0.5,82,imp_LTH
0.5,80,imp_LTH
0.773938596,79,imp_LTH
0.931355298,77,imp_LTH
0.799847960,76,imp_LTH
0.608739138,74,imp_LTH
0.512704551,73,imp_LTH
0.5,70,imp_LTH
0.5,69,imp_LTH
0.798447430,66,imp_LTH
0.5,64,imp_LTH
0.5,63,imp_LTH
0.5,61,imp_LTH
0.534172297,60,imp_LTH
0.5,58,imp_LTH
0.617662370,54,imp_LTH
0.718278587,53,imp_LTH
0.5,51,imp_LTH
0.5,50,imp_LTH
0.5,48,imp_LTH
0.5,47,imp_LTH
0.5,46,imp_LTH
0.5,43,imp_LTH
0.5,42,imp_LTH
0.5,40,imp_LTH
0.5,39,imp_LTH
0.518526673,38,imp_LTH
0.722780228,37,imp_LTH
0.5,36,imp_LTH
0.5,35,imp_LTH
0.5,34,imp_LTH
0.5,33,imp_LTH
0.5,32,imp_LTH
0.505541980,30,imp_LTH
0.5,29,imp_LTH
0.5,28,imp_LTH
0.5,26,imp_LTH
0.601556540,25,imp_LTH
0.5,24,imp_LTH
0.5,22,imp_LTH
0.5,18,imp_LTH
0.5,16,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,102,iter_snip
0.5,101,iter_snip
0.5,100,iter_snip
0.561021984,99,iter_snip
0.5,98,iter_snip
0.5,97,iter_snip
0.560521781,95,iter_snip
0.619463027,94,iter_snip
0.5,93,iter_snip
0.5,92,iter_snip
0.5,90,iter_snip
0.5,89,iter_snip
0.5,88,iter_snip
0.5,87,iter_snip
0.557220578,86,iter_snip
0.5,85,iter_snip
0.5,84,iter_snip
0.5,79,iter_snip
0.5,78,iter_snip
0.5,77,iter_snip
0.5,76,iter_snip
0.5,73,iter_snip
0.5,72,iter_snip
0.567504287,70,iter_snip
0.5,69,iter_snip
0.553939402,67,iter_snip
0.5,65,iter_snip
0.559961557,64,iter_snip
0.5,63,iter_snip
0.5,62,iter_snip
0.5,61,iter_snip
0.5,60,iter_snip
0.5,58,iter_snip
0.5,56,iter_snip
0.560121655,53,iter_snip
0.5,51,iter_snip
0.5,50,iter_snip
0.5,49,iter_snip
0.5,47,iter_snip
0.5,46,iter_snip
0.5,45,iter_snip
0.5,41,iter_snip
0.5,39,iter_snip
0.5,38,iter_snip
0.5,37,iter_snip
0.5,36,iter_snip
0.5,35,iter_snip
0.5,33,iter_snip
0.5,32,iter_snip
0.5,31,iter_snip
0.5,30,iter_snip
0.5,29,iter_snip
0.5,28,iter_snip
0.5,27,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
,,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,102,rigL
0.5,101,rigL
0.5,100,rigL
0.5,99,rigL
0.5,96,rigL
0.5,95,rigL
0.5,94,rigL
0.5,93,rigL
0.5,92,rigL
0.5,91,rigL
0.5,90,rigL
0.5,89,rigL
0.5,87,rigL
0.5,86,rigL
0.5,82,rigL
0.5,81,rigL
0.5,80,rigL
0.5,79,rigL
0.5,78,rigL
0.5,77,rigL
0.5,76,rigL
0.5,74,rigL
0.5,73,rigL
0.5,72,rigL
0.5,71,rigL
0.5,70,rigL
0.5,68,rigL
0.5,67,rigL
0.5,60,rigL
0.5,59,rigL
0.5,58,rigL
0.5,57,rigL
0.5,56,rigL
0.5,55,rigL
0.5,54,rigL
0.5,51,rigL
0.5,50,rigL
0.5,49,rigL
0.5,48,rigL
0.5,47,rigL
0.5,46,rigL
0.5,45,rigL
0.5,44,rigL
0.5,43,rigL
0.5,42,rigL
0.5,41,rigL
0.5,40,rigL
0.5,39,rigL
0.5,38,rigL
0.5,37,rigL
0.5,36,rigL
0.5,35,rigL
0.5,34,rigL
0.5,33,rigL
0.5,32,rigL
0.5,31,rigL
0.5,30,rigL
0.5,29,rigL
0.5,28,rigL
0.5,26,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,102,snip
0.5,100,snip
0.5,99,snip
0.5,98,snip
0.5,97,snip
0.5,96,snip
0.5,95,snip
0.5,92,snip
0.5,91,snip
0.5,90,snip
0.5,89,snip
0.5,88,snip
0.5,87,snip
0.5,84,snip
0.5,83,snip
0.5,81,snip
0.5,80,snip
0.5,78,snip
0.5,76,snip
0.5,74,snip
0.5,73,snip
0.5,72,snip
0.5,71,snip
0.5,70,snip
0.5,67,snip
0.5,66,snip
0.5,63,snip
0.5,62,snip
0.5,61,snip
0.5,60,snip
0.5,59,snip
0.5,57,snip
0.5,55,snip
0.5,54,snip
0.5,53,snip
0.5,52,snip
0.5,51,snip
0.5,50,snip
0.5,49,snip
0.5,48,snip
0.5,47,snip
0.5,46,snip
0.5,45,snip
0.5,44,snip
0.5,43,snip
0.5,42,snip
0.5,41,snip
0.5,40,snip
0.5,39,snip
0.5,38,snip
0.5,37,snip
0.5,36,snip
0.5,35,snip
0.5,34,snip
0.5,33,snip
0.5,32,snip
0.5,31,snip
0.5,30,snip
0.5,29,snip
0.5,28,snip
0.5,27,snip
0.5,26,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_256/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.799187720,102,synFlow
0.518906832,101,synFlow
0.509543419,99,synFlow
0.626625597,96,synFlow
0.575807273,95,synFlow
0.523848593,94,synFlow
0.5,93,synFlow
0.5,92,synFlow
0.5,91,synFlow
0.552638948,90,synFlow
0.949901938,89,synFlow
0.761214018,88,synFlow
0.740746677,87,synFlow
0.636349082,86,synFlow
0.5,85,synFlow
0.687147379,84,synFlow
0.675323129,83,synFlow
0.5,82,synFlow
0.684526443,81,synFlow
0.578148127,80,synFlow
0.556720436,78,synFlow
0.5,74,synFlow
0.5,73,synFlow
0.835880935,72,synFlow
0.566163838,71,synFlow
0.680184841,70,synFlow
0.5,68,synFlow
0.709295332,66,synFlow
0.5,64,synFlow
0.579068482,62,synFlow
0.5,61,synFlow
0.572626173,60,synFlow
0.5,59,synFlow
0.5,58,synFlow
0.5,57,synFlow
0.505602002,56,synFlow
0.563022673,55,synFlow
0.684566438,54,synFlow
0.5,53,synFlow
0.5,52,synFlow
0.5,51,synFlow
0.5,50,synFlow
0.5,49,synFlow
0.5,48,synFlow
0.5,47,synFlow
0.550358117,46,synFlow
0.635628819,45,synFlow
0.5,44,synFlow
0.5,43,synFlow
0.5,42,synFlow
0.5,41,synFlow
0.5,39,synFlow
0.5,38,synFlow
0.5,37,synFlow
0.5,36,synFlow
0.5,35,synFlow
0.5,34,synFlow
0.5,33,synFlow
0.5,32,synFlow
0.5,31,synFlow
0.5,30,synFlow
0.5,29,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.961886287,37,FORCE
0.686967313,34,FORCE
0.559121311,33,FORCE
0.5,31,FORCE
0.638469875,30,FORCE
0.566483915,29,FORCE
0.730082810,28,FORCE
0.685826898,27,FORCE
0.505081832,26,FORCE
0.614721298,25,FORCE
0.586030960,24,FORCE
0.570385337,23,FORCE
0.566984117,22,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.950742245,37,grasp
0.854687691,36,grasp
0.600876331,35,grasp
0.944400012,34,grasp
0.799267709,33,grasp
0.618782759,32,grasp
0.770677447,31,grasp
0.690068424,30,grasp
0.589372158,29,grasp
0.666379869,28,grasp
0.685466766,26,grasp
0.597154975,25,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.797287047,34,imp
0.767356277,33,imp
0.666660011,32,imp
0.839722276,31,imp
0.614761293,30,imp
0.713556886,29,imp
0.721439719,28,imp
0.657696784,27,imp
0.750850320,26,imp
0.617562294,25,imp
0.801468551,24,imp
0.768176556,23,imp
0.619062841,22,imp
0.728982449,21,imp
0.5,20,imp
0.5,19,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.799947977,35,imp_LTH
0.798127353,34,imp_LTH
0.961186051,33,imp_LTH
0.953843355,32,imp_LTH
0.790864706,31,imp_LTH
0.798867583,30,imp_LTH
0.737865627,29,imp_LTH
0.561582148,28,imp_LTH
0.786062956,27,imp_LTH
0.645812511,26,imp_LTH
0.565043390,25,imp_LTH
0.703913391,24,imp_LTH
0.655796111,23,imp_LTH
0.663718939,22,imp_LTH
0.657636762,21,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.962606549,37,iter_snip
0.5,36,iter_snip
0.865911722,35,iter_snip
0.5,34,iter_snip
0.5,33,iter_snip
0.684726477,32,iter_snip
0.797487080,31,iter_snip
0.728922427,30,iter_snip
0.592073143,29,iter_snip
0.566924095,28,iter_snip
0.649513841,27,iter_snip
0.546716809,26,iter_snip
0.556400299,25,iter_snip
0.687287450,24,iter_snip
0.665459573,23,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.744788110,36,prospr
0.907486677,35,prospr
0.854387581,34,prospr
0.942319214,33,prospr
0.890300512,32,prospr
0.567024112,31,prospr
0.561041951,30,prospr
0.861690223,29,prospr
0.643111527,28,prospr
0.572246015,27,prospr
0.588271797,26,prospr
0.712076366,25,prospr
0.697371066,24,prospr
0.647793233,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.661338091,37,rigL
0.963826954,35,rigL
0.964967370,34,rigL
0.965027392,33,rigL
0.876155436,32,rigL
0.778760374,31,rigL
0.798827589,30,rigL
0.654155493,29,rigL
0.738305807,28,rigL
0.536092997,27,rigL
0.605978131,26,rigL
0.800508201,25,rigL
0.670501351,24,rigL
0.5,23,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.964447200,37,snip
0.561142027,36,snip
0.847645164,34,snip
0.685506761,33,snip
0.676383495,32,snip
0.5,31,snip
0.5,30,snip
0.951422513,29,snip
0.653775334,28,snip
0.798887610,27,snip
0.743727744,26,snip
0.779740691,25,snip
0.568404615,24,snip
0.624024630,23,snip
0.603197157,22,snip
0.5,1,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_3/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.725021005,35,synFlow
0.625705242,34,synFlow
0.692649364,33,synFlow
0.558521092,32,synFlow
0.717458308,31,synFlow
0.679664671,30,synFlow
0.603497267,29,synFlow
0.704493642,28,synFlow
0.674402773,27,synFlow
0.687687576,26,synFlow
0.565003395,25,synFlow
0.555580020,24,synFlow
0.671721816,23,synFlow
0.761954308,22,synFlow
0.569965184,21,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,99,FORCE
0.631167233,96,FORCE
0.556400299,95,FORCE
0.5,94,FORCE
0.979752719,93,FORCE
0.617942452,91,FORCE
0.560841918,90,FORCE
0.604197502,89,FORCE
0.655315936,87,FORCE
0.722680151,86,FORCE
0.5,85,FORCE
0.625285089,84,FORCE
0.700652242,83,FORCE
0.5,82,FORCE
0.656936526,81,FORCE
0.5,80,FORCE
0.566283882,79,FORCE
0.576267481,78,FORCE
0.5,77,FORCE
0.549537838,75,FORCE
0.5,74,FORCE
0.5,72,FORCE
0.670461357,71,FORCE
0.5,70,FORCE
0.664699316,69,FORCE
0.558981240,68,FORCE
0.661738217,67,FORCE
0.5,66,FORCE
0.5,65,FORCE
0.5,64,FORCE
0.599295735,63,FORCE
0.5,62,FORCE
0.5,61,FORCE
0.5,60,FORCE
0.564803302,59,FORCE
0.631387293,58,FORCE
0.5,56,FORCE
0.5,55,FORCE
0.5,54,FORCE
0.613920987,53,FORCE
0.586351097,52,FORCE
0.5,51,FORCE
0.5,50,FORCE
0.555960119,49,FORCE
0.547897220,48,FORCE
0.5,45,FORCE
0.5,44,FORCE
0.5,43,FORCE
0.561041951,42,FORCE
0.5,41,FORCE
0.566984117,40,FORCE
0.5,39,FORCE
0.568444669,38,FORCE
0.564903378,37,FORCE
0.563502848,36,FORCE
0.5,35,FORCE
0.5,34,FORCE
0.5,33,FORCE
0.564843357,32,FORCE
0.5,31,FORCE
0.5,30,FORCE
0.5,29,FORCE
0.557740808,28,FORCE
0.5,27,FORCE
0.5,26,FORCE
0.5,25,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,100,comb_search
1,99,comb_search
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.517986476,100,grasp
0.5,99,grasp
0.571205616,98,grasp
0.614041030,97,grasp
0.632287621,96,grasp
0.679564655,95,grasp
0.790544569,94,grasp
0.5,93,grasp
0.561061978,92,grasp
0.520587385,91,grasp
0.5,90,grasp
0.687547505,89,grasp
0.601636589,88,grasp
0.615541577,87,grasp
0.5,86,grasp
0.559981585,85,grasp
0.798247397,84,grasp
0.636229038,82,grasp
0.598155320,81,grasp
0.644712090,80,grasp
0.565143466,79,grasp
0.551518559,78,grasp
0.621183634,77,grasp
0.559901536,76,grasp
0.535732865,73,grasp
0.5,72,grasp
0.595774472,71,grasp
0.5,70,grasp
0.554899752,69,grasp
0.785162687,68,grasp
0.5,67,grasp
0.636909306,66,grasp
0.5,65,grasp
0.675223053,64,grasp
0.559741497,63,grasp
0.568884790,61,grasp
0.580869138,60,grasp
0.561001956,59,grasp
0.559921563,58,grasp
0.554759741,56,grasp
0.647573113,55,grasp
0.558441043,54,grasp
0.5,53,grasp
0.560561776,52,grasp
0.611880302,51,grasp
0.545636415,50,grasp
0.529170513,49,grasp
0.5,48,grasp
0.5,47,grasp
0.5,46,grasp
0.552758992,45,grasp
0.628566265,44,grasp
0.5,43,grasp
0.592553318,42,grasp
0.556880474,41,grasp
0.561142027,40,grasp
0.564823329,39,grasp
0.5,38,grasp
0.565023422,37,grasp
0.635108650,36,grasp
0.5,35,grasp
0.518866777,34,grasp
0.547917247,33,grasp
0.5,32,grasp
0.565063417,31,grasp
0.568424642,30,grasp
0.568384647,29,grasp
0.5,28,grasp
0.5,27,grasp
0.5,26,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.997579157,95,imp
0.940378547,94,imp
0.5,91,imp
1,90,imp
0.927553892,89,imp
0.902805030,88,imp
0.889880359,87,imp
0.798907578,85,imp
0.999719918,84,imp
0.831299245,83,imp
1,82,imp
0.972590148,81,imp
0.974850953,80,imp
0.739566267,79,imp
1,78,imp
1,77,imp
0.631287277,76,imp
0.971049607,75,imp
0.760833919,74,imp
0.929654658,73,imp
0.927193761,72,imp
0.658076882,71,imp
0.993577659,70,imp
0.625605226,68,imp
0.834920585,67,imp
0.5,66,imp
0.702893019,65,imp
0.912328422,64,imp
0.883918226,63,imp
0.996158600,62,imp
0.998499453,60,imp
0.957724810,59,imp
0.950642228,58,imp
0.795346320,57,imp
0.788843989,56,imp
0.550338149,55,imp
0.798087299,53,imp
0.883478045,51,imp
0.725341141,49,imp
0.618722737,48,imp
0.857308626,47,imp
0.874174714,46,imp
0.921831846,45,imp
0.693869770,44,imp
0.829618692,43,imp
0.5,41,imp
0.722280025,40,imp
0.750170052,39,imp
0.649373770,38,imp
0.838901997,37,imp
0.836921275,36,imp
0.817514300,35,imp
0.736985326,34,imp
0.749149680,33,imp
0.916349888,32,imp
0.714077055,31,imp
0.776179433,30,imp
0.671801865,29,imp
0.652414858,28,imp
0.719318926,27,imp
0.787303448,26,imp
0.709275365,25,imp
0.5,24,imp
0.627465904,23,imp
0.638509870,22,imp
0.643871784,21,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.798147321,94,imp_LTH
0.593173563,93,imp_LTH
0.943879783,92,imp_LTH
0.659357369,89,imp_LTH
1,88,imp_LTH
0.5,87,imp_LTH
0.5,86,imp_LTH
0.5,85,imp_LTH
0.798487484,84,imp_LTH
0.890700638,83,imp_LTH
0.979592681,82,imp_LTH
0.864311159,81,imp_LTH
0.5,80,imp_LTH
0.5,79,imp_LTH
0.895942569,78,imp_LTH
0.683826149,77,imp_LTH
0.610559821,76,imp_LTH
0.889440179,75,imp_LTH
0.988455832,74,imp_LTH
0.973490477,73,imp_LTH
0.625205100,72,imp_LTH
0.650013983,71,imp_LTH
0.663158715,70,imp_LTH
0.795626402,69,imp_LTH
0.5,68,imp_LTH
0.5,67,imp_LTH
0.650434136,66,imp_LTH
0.5,65,imp_LTH
0.566103816,64,imp_LTH
0.785942912,63,imp_LTH
0.542815387,62,imp_LTH
0.678984463,61,imp_LTH
0.628006101,60,imp_LTH
0.5,59,imp_LTH
0.563102722,58,imp_LTH
0.571505725,57,imp_LTH
0.565003395,56,imp_LTH
0.798347414,55,imp_LTH
0.798707545,54,imp_LTH
0.609099269,53,imp_LTH
0.613760948,52,imp_LTH
0.755091846,51,imp_LTH
0.615021408,50,imp_LTH
0.826257467,49,imp_LTH
0.789724290,48,imp_LTH
0.657756805,47,imp_LTH
0.576267481,46,imp_LTH
0.682305634,45,imp_LTH
0.764095068,43,imp_LTH
0.5,42,imp_LTH
0.707474709,41,imp_LTH
0.717078149,40,imp_LTH
0.764475226,39,imp_LTH
0.559821546,38,imp_LTH
0.742147148,37,imp_LTH
0.602716982,36,imp_LTH
0.559821546,35,imp_LTH
0.798627496,34,imp_LTH
0.768316567,33,imp_LTH
0.790904701,32,imp_LTH
0.592613339,31,imp_LTH
0.553459227,30,imp_LTH
0.617682338,29,imp_LTH
0.625985384,28,imp_LTH
0.599375784,27,imp_LTH
0.747148991,26,imp_LTH
0.631727397,25,imp_LTH
0.722860217,24,imp_LTH
0.583550096,23,imp_LTH
0.5,21,imp_LTH
0.5,20,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.818914831,98,iter_snip
0.629266560,96,iter_snip
0.609679461,95,iter_snip
0.630707026,94,iter_snip
0.572225988,93,iter_snip
0.5,92,iter_snip
0.560641825,91,iter_snip
0.614921391,90,iter_snip
0.5,89,iter_snip
0.613280773,88,iter_snip
0.605177879,87,iter_snip
0.5,85,iter_snip
0.799887955,84,iter_snip
0.601836681,83,iter_snip
0.545156240,82,iter_snip
0.816854060,81,iter_snip
0.568264604,80,iter_snip
0.5,79,iter_snip
0.568884790,78,iter_snip
0.562622547,77,iter_snip
0.5,76,iter_snip
0.5,75,iter_snip
0.599415779,72,iter_snip
0.5,71,iter_snip
0.5,69,iter_snip
0.563182771,68,iter_snip
0.566163838,66,iter_snip
0.5,65,iter_snip
0.621503770,63,iter_snip
0.736865282,62,iter_snip
0.685406744,61,iter_snip
0.533331990,60,iter_snip
0.607198596,59,iter_snip
0.5,58,iter_snip
0.624984980,57,iter_snip
0.570025206,56,iter_snip
0.5,55,iter_snip
0.558921218,54,iter_snip
0.5,53,iter_snip
0.5,52,iter_snip
0.622123957,51,iter_snip
0.560861886,50,iter_snip
0.5,49,iter_snip
0.5,48,iter_snip
0.5,47,iter_snip
0.5,46,iter_snip
0.617042124,45,iter_snip
0.537193418,44,iter_snip
0.525489151,43,iter_snip
0.566984117,42,iter_snip
0.5,41,iter_snip
0.560501754,40,iter_snip
0.609479427,39,iter_snip
0.568244576,38,iter_snip
0.545616448,37,iter_snip
0.648253381,36,iter_snip
0.564823329,35,iter_snip
0.563702941,34,iter_snip
0.5,33,iter_snip
0.5,32,iter_snip
0.564883351,31,iter_snip
0.5,30,iter_snip
0.560441732,29,iter_snip
0.560481787,28,iter_snip
0.5,26,iter_snip
0.582469702,25,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,98,prospr
0.620623410,97,prospr
0.5,96,prospr
0.574526846,94,prospr
0.547096968,93,prospr
0.5,90,prospr
0.5,89,prospr
0.562922657,88,prospr
0.5,87,prospr
0.5,86,prospr
0.725841284,85,prospr
0.550518215,84,prospr
0.5,83,prospr
0.567024112,82,prospr
0.886519134,81,prospr
0.644592047,80,prospr
0.563082695,79,prospr
0.564823329,78,prospr
0.765935719,77,prospr
0.595734477,76,prospr
0.5,75,prospr
0.561642170,73,prospr
0.5,72,prospr
0.559301376,71,prospr
0.5,70,prospr
0.5,69,prospr
0.560921907,68,prospr
0.559561431,67,prospr
0.5,66,prospr
0.5,65,prospr
0.5,64,prospr
0.5,62,prospr
0.647853255,61,prospr
0.554079473,60,prospr
0.562722564,59,prospr
0.561001956,58,prospr
0.5,56,prospr
0.599595845,55,prospr
0.5,54,prospr
0.5,53,prospr
0.5,52,prospr
0.582269609,50,prospr
0.5,48,prospr
0.5,47,prospr
0.550038040,46,prospr
0.5,45,prospr
0.5,43,prospr
0.5,42,prospr
0.560401738,41,prospr
0.559121311,40,prospr
0.5,39,prospr
0.564643264,38,prospr
0.553499281,37,prospr
0.5,36,prospr
0.560341716,35,prospr
0.5,34,prospr
0.565023422,33,prospr
0.5,32,prospr
0.5,31,prospr
0.5,30,prospr
0.5,29,prospr
0.5,28,prospr
0.568424642,27,prospr
0.5,25,prospr
0.5,24,prospr
0.5,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,100,rigL
0.5,99,rigL
0.5,98,rigL
0.5,97,rigL
0.5,96,rigL
0.5,95,rigL
0.5,94,rigL
0.5,93,rigL
0.580168843,92,rigL
0.5,91,rigL
0.5,89,rigL
0.5,87,rigL
0.5,86,rigL
0.517306209,85,rigL
0.5,84,rigL
0.693029463,83,rigL
0.5,82,rigL
0.5,77,rigL
0.5,76,rigL
0.5,75,rigL
0.847405076,74,rigL
0.5,73,rigL
0.538873971,72,rigL
0.5,71,rigL
0.5,69,rigL
0.5,68,rigL
0.5,67,rigL
0.5,66,rigL
0.5,63,rigL
0.694690108,61,rigL
0.5,60,rigL
0.5,59,rigL
0.5,57,rigL
0.5,56,rigL
0.5,55,rigL
0.957384646,54,rigL
0.5,52,rigL
0.5,51,rigL
0.5,50,rigL
0.5,49,rigL
0.5,48,rigL
0.5,47,rigL
0.5,46,rigL
0.5,45,rigL
0.5,44,rigL
0.538653910,43,rigL
0.5,42,rigL
0.5,41,rigL
0.5,40,rigL
0.501580596,39,rigL
0.5,38,rigL
0.5,37,rigL
0.5,36,rigL
0.5,35,rigL
0.5,34,rigL
0.5,33,rigL
0.5,32,rigL
0.5,31,rigL
0.5,30,rigL
0.5,29,rigL
0.5,28,rigL
0.5,27,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.637089372,100,snip
0.5,98,snip
0.784582436,97,snip
0.605237901,96,snip
0.615021408,95,snip
0.601436496,94,snip
0.533892214,93,snip
0.568384647,92,snip
0.688727915,91,snip
0.5,89,snip
0.5,88,snip
0.5,87,snip
0.595054209,86,snip
0.615861714,85,snip
0.680104852,84,snip
0.791124821,83,snip
0.616922081,82,snip
0.637809634,81,snip
0.5,79,snip
0.561522126,78,snip
0.5,77,snip
0.560401738,76,snip
0.637669563,73,snip
0.588831961,72,snip
0.812612534,71,snip
0.574366748,70,snip
0.701692581,68,snip
0.5,67,snip
0.669661105,65,snip
0.601276457,64,snip
0.5,63,snip
0.535332739,62,snip
0.564783335,61,snip
0.559381366,60,snip
0.553859413,59,snip
0.5,58,snip
0.5,57,snip
0.560261667,56,snip
0.5,55,snip
0.568964839,54,snip
0.5,53,snip
0.566984117,52,snip
0.5,51,snip
0.564883351,50,snip
0.558120906,48,snip
0.542075157,46,snip
0.5,45,snip
0.559821546,44,snip
0.5,43,snip
0.5,42,snip
0.533532083,41,snip
0.568424642,40,snip
0.560961962,39,snip
0.554319561,38,snip
0.5,37,snip
0.559901536,36,snip
0.5,35,snip
0.594453990,34,snip
0.571185648,33,snip
0.564803302,32,snip
0.5,31,snip
0.5,30,snip
0.5,29,snip
0.560101628,28,snip
0.5,27,snip
0.5,26,snip
0.560001612,25,snip
0.5,22,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_32/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,93,synFlow
0.801808655,91,synFlow
0.798787534,90,synFlow
0.973050296,89,synFlow
0.780781090,88,synFlow
0.680244863,87,synFlow
0.961286068,84,synFlow
0.763354778,83,synFlow
0.950082004,82,synFlow
0.966908097,81,synFlow
0.943479657,80,synFlow
0.957224607,79,synFlow
0.891620994,78,synFlow
0.521127582,77,synFlow
0.962966681,76,synFlow
0.956404328,75,synFlow
0.688307762,74,synFlow
0.976931691,73,synFlow
0.5,72,synFlow
0.802048743,71,synFlow
0.974530816,70,synFlow
0.5,68,synFlow
0.587591529,66,synFlow
0.514165103,64,synFlow
0.760253668,63,synFlow
0.815293491,62,synFlow
0.945720434,61,synFlow
0.542015135,59,synFlow
0.657616735,58,synFlow
0.707954884,57,synFlow
0.787123382,55,synFlow
0.686287045,54,synFlow
0.5,53,synFlow
0.537793577,52,synFlow
0.658136904,51,synFlow
0.798647523,50,synFlow
0.561882257,48,synFlow
0.718878806,47,synFlow
0.5,46,synFlow
0.553979456,45,synFlow
0.569424987,44,synFlow
0.5,43,synFlow
0.5,42,synFlow
0.705113828,40,synFlow
0.634948611,39,synFlow
0.564843357,38,synFlow
0.621463716,37,synFlow
0.5,36,synFlow
0.692229211,35,synFlow
0.614381194,34,synFlow
0.675943315,33,synFlow
0.5,32,synFlow
0.608719110,31,synFlow
0.613080680,30,synFlow
0.5,29,synFlow
0.563002706,28,synFlow
0.638169765,27,synFlow
0.5,26,synFlow
0.649533808,25,synFlow
0.5,24,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.965627611,57,FORCE
0.675943315,49,FORCE
0.5,45,FORCE
0.5,44,FORCE
0.715977728,40,FORCE
0.529130459,39,FORCE
0.673842609,38,FORCE
0.569224894,37,FORCE
0.713316798,36,FORCE
0.655896127,35,FORCE
0.648993611,34,FORCE
0.606078207,33,FORCE
0.658957243,32,FORCE
0.747469068,31,FORCE
0.674462795,30,FORCE
0.609959602,29,FORCE
0.749089658,28,FORCE
0.798427463,27,FORCE
0.792945445,26,FORCE
0.679824710,25,FORCE
0.649873972,24,FORCE
0.568904817,23,FORCE
0.675923347,22,FORCE
0.5,21,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.833960235,54,grasp
0.564283133,53,grasp
0.798627496,52,grasp
0.736845255,51,grasp
0.619763136,50,grasp
0.789564252,49,grasp
0.684486389,48,grasp
0.882877827,47,grasp
0.755612016,46,grasp
0.638209760,45,grasp
0.602737010,44,grasp
0.762314439,43,grasp
0.529830754,42,grasp
0.609159291,41,grasp
0.762814641,40,grasp
0.798907578,39,grasp
0.610759854,38,grasp
0.5,37,grasp
0.641590953,36,grasp
0.727581918,35,grasp
0.632587731,34,grasp
0.850706279,33,grasp
0.5,32,grasp
0.694950163,31,grasp
0.582709789,30,grasp
0.562622547,29,grasp
0.634828568,28,grasp
0.679624677,27,grasp
0.653135121,26,grasp
0.5,25,grasp
0.561001956,24,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.908607125,51,imp
0.691949129,50,imp
0.723760545,48,imp
0.961646199,47,imp
0.5,46,imp
0.5,45,imp
0.558180928,44,imp
0.775099039,43,imp
0.528750360,42,imp
0.568904817,41,imp
0.674902976,40,imp
0.821175635,39,imp
0.5,38,imp
0.797967255,36,imp
0.788703918,35,imp
0.774738908,34,imp
0.875195086,33,imp
0.802969098,32,imp
0.836341083,31,imp
0.669801116,30,imp
0.745588422,29,imp
0.656916499,28,imp
0.732103586,27,imp
0.599535823,26,imp
0.658076882,25,imp
0.705273926,24,imp
0.567024112,23,imp
0.684506416,22,imp
0.797006905,21,imp
0.611780226,20,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.962346435,52,imp_LTH
0.519847155,51,imp_LTH
0.801768661,50,imp_LTH
0.773598492,49,imp_LTH
0.715017378,48,imp_LTH
0.5,46,imp_LTH
0.909047246,45,imp_LTH
0.547236979,44,imp_LTH
0.5,43,imp_LTH
0.5,42,imp_LTH
0.658937216,40,imp_LTH
0.800028026,39,imp_LTH
0.825357139,38,imp_LTH
0.546996891,37,imp_LTH
0.791945100,36,imp_LTH
0.590632617,35,imp_LTH
0.698931634,34,imp_LTH
0.694930196,33,imp_LTH
0.612400472,32,imp_LTH
0.779740691,31,imp_LTH
0.685766876,30,imp_LTH
0.833800197,29,imp_LTH
0.676183403,28,imp_LTH
0.687727571,27,imp_LTH
0.760253668,26,imp_LTH
0.796626806,25,imp_LTH
0.651474535,24,imp_LTH
0.713296771,23,imp_LTH
0.5,22,imp_LTH
0.635448754,21,imp_LTH
0.631507337,20,imp_LTH
0.5,19,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.972230017,57,iter_snip
0.798727512,49,iter_snip
0.693149507,45,iter_snip
0.693929791,40,iter_snip
0.583590090,38,iter_snip
0.919490993,37,iter_snip
0.798287392,36,iter_snip
0.624444783,35,iter_snip
0.648673534,34,iter_snip
0.547837198,33,iter_snip
0.798867583,32,iter_snip
0.788904011,31,iter_snip
0.647993267,30,iter_snip
0.780961156,29,iter_snip
0.607498705,28,iter_snip
0.703453243,27,iter_snip
0.682305634,26,iter_snip
0.798727512,25,iter_snip
0.623904586,24,iter_snip
0.589972377,23,iter_snip
0.573366404,22,iter_snip
0.755812109,21,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.798627496,53,prospr
0.5,52,prospr
0.956444323,50,prospr
0.871533751,46,prospr
0.739146113,44,prospr
0.846224666,43,prospr
0.5,42,prospr
0.963386834,41,prospr
0.605197847,39,prospr
0.687727571,38,prospr
0.642311215,37,prospr
0.751310468,36,prospr
0.581869483,35,prospr
0.794405997,34,prospr
0.659057260,33,prospr
0.568924785,32,prospr
0.537393451,31,prospr
0.831639409,30,prospr
0.681985497,29,prospr
0.819014847,28,prospr
0.5,27,prospr
0.609339356,26,prospr
0.691929102,25,prospr
0.611940324,24,prospr
0.534752488,23,prospr
0.5,22,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.899183691,50,rigL
0.872093976,49,rigL
0.832999885,48,rigL
0.848485470,47,rigL
0.855668068,45,rigL
0.538153708,44,rigL
0.701612592,43,rigL
0.798927605,42,rigL
0.516505957,41,rigL
0.854487598,40,rigL
0.554259539,39,rigL
0.798907578,38,rigL
0.526889682,37,rigL
0.798847556,36,rigL
0.831539333,35,rigL
0.630326927,34,rigL
0.906546354,33,rigL
0.781061172,32,rigL
0.673582494,31,rigL
0.724020660,30,rigL
0.678404212,29,rigL
0.566964090,28,rigL
0.5,27,rigL
0.608018875,26,rigL
0.611840248,25,rigL
0.5,24,rigL
0.565203488,23,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.994998217,57,snip
0.848145306,50,snip
0.799007654,46,snip
0.651694596,45,snip
0.700892329,44,snip
0.859469414,40,snip
0.5,39,snip
0.959245324,37,snip
0.962386489,36,snip
0.959885538,35,snip
0.963766932,34,snip
0.797707200,33,snip
0.799727917,32,snip
0.802148759,31,snip
0.648273349,30,snip
0.695510387,29,snip
0.666760027,28,snip
0.704213500,27,snip
0.802588940,26,snip
0.605437934,25,snip
0.566944122,24,snip
0.574166715,23,snip
0.5,22,snip
0.585690856,21,snip
0.5,20,snip
0.5,1,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_4/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.774598837,52,synFlow
0.821955919,49,synFlow
0.506742418,48,synFlow
0.871053576,45,synFlow
0.765995741,44,synFlow
0.556260228,42,synFlow
0.614801347,41,synFlow
0.5,40,synFlow
0.5,38,synFlow
0.560421765,37,synFlow
0.742767394,36,synFlow
0.701192439,35,synFlow
0.687207401,34,synFlow
0.798847556,33,synFlow
0.628946424,32,synFlow
0.645332336,31,synFlow
0.567624331,30,synFlow
0.565683663,29,synFlow
0.550718248,28,synFlow
0.582169592,27,synFlow
0.631087184,26,synFlow
0.621123612,25,synFlow
0.567024112,24,synFlow
0.582089543,23,synFlow
0.566423893,22,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.908146918,76,FORCE
0.648433447,73,FORCE
0.757092535,68,FORCE
0.818694711,64,FORCE
0.660237670,58,FORCE
0.776639581,57,FORCE
0.798667550,54,FORCE
0.568464637,53,FORCE
0.595234275,52,FORCE
0.539154112,51,FORCE
0.963566899,50,FORCE
0.5,49,FORCE
0.574706912,48,FORCE
0.721379697,46,FORCE
0.770897508,45,FORCE
0.5,44,FORCE
0.720739484,43,FORCE
0.960665822,42,FORCE
0.5,41,FORCE
0.537153363,38,FORCE
0.623804569,37,FORCE
0.686106980,36,FORCE
0.694750130,35,FORCE
0.798507452,34,FORCE
0.755291879,33,FORCE
0.798207343,32,FORCE
0.562122345,31,FORCE
0.565943718,30,FORCE
0.627826035,29,FORCE
0.699751914,28,FORCE
0.646412730,27,FORCE
0.674042642,26,FORCE
0.671581745,25,FORCE
0.624804914,24,FORCE
0.559821546,23,FORCE
0.557280600,22,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,76,grasp
0.967488289,75,grasp
0.994097888,74,grasp
0.947140992,73,grasp
0.975751281,72,grasp
0.610619843,71,grasp
0.963867009,70,grasp
0.564803302,69,grasp
0.654875755,68,grasp
0.683626115,67,grasp
0.938477874,66,grasp
0.745608389,65,grasp
0.800468147,64,grasp
0.800308108,63,grasp
0.5,62,grasp
0.5,61,grasp
0.550078034,60,grasp
0.960905910,58,grasp
0.525649250,56,grasp
0.5,55,grasp
0.809591472,53,grasp
0.759853542,52,grasp
0.560821891,49,grasp
0.650574207,48,grasp
0.832959890,46,grasp
0.647533119,45,grasp
0.538793981,44,grasp
0.553839386,43,grasp
0.5,41,grasp
0.826157391,40,grasp
0.721499741,39,grasp
0.617642343,38,grasp
0.676323473,37,grasp
0.5,36,grasp
0.608138919,35,grasp
0.798707545,34,grasp
0.629446626,33,grasp
0.647693157,32,grasp
0.789644301,31,grasp
0.635308683,30,grasp
0.687827647,29,grasp
0.724780917,28,grasp
0.720519364,27,grasp
0.545176268,26,grasp
0.573826551,25,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.932075560,74,imp
0.509763539,73,imp
0.963646889,71,imp
0.851066411,70,imp
0.954743683,69,imp
0.797527134,68,imp
0.966628015,67,imp
0.963106692,66,imp
0.798147321,65,imp
0.938037694,64,imp
0.871753812,63,imp
0.803609312,62,imp
0.919370949,57,imp
0.996558785,56,imp
0.5,55,imp
0.984334350,52,imp
0.5,51,imp
0.971049607,50,imp
0.933376014,49,imp
0.775319099,48,imp
0.853947401,46,imp
0.558901191,45,imp
0.729482591,44,imp
0.540534616,43,imp
0.848185360,41,imp
0.806290269,40,imp
0.530971169,39,imp
0.705614030,38,imp
0.685026586,36,imp
0.781321287,35,imp
0.921871901,34,imp
0.946700811,33,imp
0.787403464,32,imp
0.737165391,31,imp
0.876895666,30,imp
0.747188985,29,imp
0.798827589,28,imp
0.735804915,27,imp
0.740466595,26,imp
0.600196064,25,imp
0.723920584,24,imp
0.736004949,23,imp
0.774818957,22,imp
0.657956839,21,imp
0.686567187,20,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.960825920,75,imp_LTH
0.983994246,74,imp_LTH
0.5,73,imp_LTH
0.943739772,72,imp_LTH
0.5,71,imp_LTH
1,70,imp_LTH
0.512404442,69,imp_LTH
0.998499453,68,imp_LTH
0.756952524,67,imp_LTH
0.926793635,65,imp_LTH
0.999479830,64,imp_LTH
0.538193762,63,imp_LTH
0.999259710,58,imp_LTH
0.960445762,57,imp_LTH
0.5,55,imp_LTH
0.702532887,54,imp_LTH
0.962106347,53,imp_LTH
0.953163147,52,imp_LTH
0.657216609,51,imp_LTH
0.5,50,imp_LTH
0.908787191,49,imp_LTH
0.5,48,imp_LTH
0.814433217,45,imp_LTH
0.5,44,imp_LTH
0.5,42,imp_LTH
0.879956782,41,imp_LTH
0.565083444,40,imp_LTH
0.537753582,38,imp_LTH
0.680144846,37,imp_LTH
0.800007999,36,imp_LTH
0.770337343,35,imp_LTH
0.899563849,34,imp_LTH
0.692049146,33,imp_LTH
0.658336997,32,imp_LTH
0.764835358,31,imp_LTH
0.716417909,30,imp_LTH
0.702652931,29,imp_LTH
0.620803475,28,imp_LTH
0.739286125,27,imp_LTH
0.626745641,26,imp_LTH
0.634308338,25,imp_LTH
0.641150832,24,imp_LTH
0.798207343,23,imp_LTH
0.686587155,22,imp_LTH
0.5,21,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.798627496,67,iter_snip
0.993857801,65,iter_snip
0.676643610,58,iter_snip
0.5,57,iter_snip
0.864571273,55,iter_snip
0.5,54,iter_snip
0.919430971,53,iter_snip
0.5,52,iter_snip
0.717038155,51,iter_snip
0.812072337,50,iter_snip
0.941799045,49,iter_snip
0.5,47,iter_snip
0.537733555,46,iter_snip
0.651494563,45,iter_snip
0.553019106,44,iter_snip
0.718858778,43,iter_snip
0.798587501,42,iter_snip
0.559081256,40,iter_snip
0.597975254,39,iter_snip
0.538393795,38,iter_snip
0.627505898,37,iter_snip
0.661278069,36,iter_snip
0.549637854,35,iter_snip
0.708234966,34,iter_snip
0.798627496,33,iter_snip
0.712156355,32,iter_snip
0.592293203,31,iter_snip
0.798847556,30,iter_snip
0.756872475,29,iter_snip
0.759933591,28,iter_snip
0.713516891,27,iter_snip
0.632367671,26,iter_snip
0.624984980,25,iter_snip
0.692709386,24,iter_snip
0.661698222,23,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.961306095,76,prospr
0.993017495,73,prospr
0.963346779,71,prospr
0.998759568,69,prospr
0.978012085,68,prospr
0.565003395,66,prospr
0.981053174,65,prospr
0.999699891,64,prospr
0.655015826,59,prospr
0.961786270,58,prospr
0.863830984,57,prospr
0.961786270,56,prospr
0.5,55,prospr
0.798187375,54,prospr
0.683926225,53,prospr
0.824776947,51,prospr
0.655475974,50,prospr
0.846164644,49,prospr
0.969889164,47,prospr
0.989156067,46,prospr
0.691128790,45,prospr
0.529510617,43,prospr
0.5,42,prospr
0.620163262,41,prospr
0.665439546,39,prospr
0.616882086,38,prospr
0.782981873,37,prospr
0.712496519,36,prospr
0.556580365,35,prospr
0.645592391,34,prospr
0.713616908,33,prospr
0.658216953,32,prospr
0.686907291,31,prospr
0.673662543,30,prospr
0.620363355,29,prospr
0.620823503,28,prospr
0.663518846,27,prospr
0.622804224,26,prospr
0.600556195,25,prospr
0.595114231,24,prospr
0.5,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.993297577,77,rigL
0.5,74,rigL
1,73,rigL
0.5,72,rigL
0.664919376,71,rigL
0.964487195,70,rigL
0.995298326,69,rigL
0.5,68,rigL
0.998039305,67,rigL
0.5,66,rigL
0.984934568,65,rigL
0.976271451,64,rigL
0.986555159,63,rigL
0.548657537,62,rigL
0.855327904,61,rigL
0.941018760,60,rigL
0.5,59,rigL
0.656136215,58,rigL
0.510443747,56,rigL
0.955023825,55,rigL
0.990156472,54,rigL
0.798587501,53,rigL
0.773738563,52,rigL
0.587211370,51,rigL
0.720019221,50,rigL
0.543795764,49,rigL
0.963526845,48,rigL
0.5,47,rigL
0.5,46,rigL
0.962466478,45,rigL
0.523248374,44,rigL
0.831959486,43,rigL
0.746108592,42,rigL
0.758072913,41,rigL
0.633628130,40,rigL
0.832039535,39,rigL
0.5,38,rigL
0.657636762,37,rigL
0.629026473,36,rigL
0.785802901,35,rigL
0.798827589,34,rigL
0.717478275,33,rigL
0.692549288,32,rigL
0.624944985,31,rigL
0.739926398,30,rigL
0.701792657,29,rigL
0.661037982,28,rigL
0.5,27,rigL
0.5,26,rigL
0.627445877,25,rigL
0.5,24,rigL
0.5,23,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,73,snip
0.999339759,71,snip
0.756232262,69,snip
0.658076882,68,snip
0.835580826,65,snip
0.908006907,64,snip
0.964307129,59,snip
0.798047304,58,snip
0.532591760,57,snip
0.806390285,54,snip
0.766816080,53,snip
0.605978131,51,snip
0.798807561,50,snip
0.798527479,49,snip
0.752911031,48,snip
0.657336652,46,snip
0.841623008,45,snip
0.656676412,44,snip
0.642191172,43,snip
0.532471716,42,snip
0.867272198,41,snip
0.673482478,39,snip
0.537253439,38,snip
0.678004086,37,snip
0.741186798,36,snip
0.559181333,35,snip
0.657056570,34,snip
0.623344421,33,snip
0.627185762,32,snip
0.565743685,31,snip
0.630767047,30,snip
0.684706509,29,snip
0.559081256,28,snip
0.666199803,27,snip
0.561001956,26,snip
0.544275939,25,snip
0.568964839,24,snip
0.649433792,23,snip
0.5,1,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_5/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.991536975,75,synFlow
0.957944870,74,synFlow
0.965907753,72,synFlow
0.944840133,71,synFlow
0.964027047,70,synFlow
0.755011797,69,synFlow
0.948261380,68,synFlow
0.999199688,67,synFlow
0.742467284,65,synFlow
0.967708349,64,synFlow
0.649653852,59,synFlow
0.952823043,58,synFlow
0.5,55,synFlow
0.754071474,54,synFlow
0.917130172,53,synFlow
0.532351673,51,synFlow
0.690548599,50,synFlow
0.656476319,49,synFlow
0.684306324,46,synFlow
0.901384473,45,synFlow
0.545136273,43,synFlow
0.566323876,42,synFlow
0.747649133,41,synFlow
0.648793578,38,synFlow
0.539994419,37,synFlow
0.704573631,36,synFlow
0.658016860,35,synFlow
0.684066236,34,synFlow
0.679384589,33,synFlow
0.617322206,32,synFlow
0.566964090,31,synFlow
0.635288715,30,synFlow
0.649453819,29,synFlow
0.566503942,28,synFlow
0.560861886,27,synFlow
0.582749784,26,synFlow
0.549437821,25,synFlow
0.638109744,24,synFlow
0.585890949,23,synFlow
0.593673706,22,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.995778501,83,FORCE
0.987355471,82,FORCE
0.966547966,76,FORCE
0.989976406,73,FORCE
0.989636242,72,FORCE
0.906966507,71,FORCE
0.772458076,70,FORCE
0.987035334,69,FORCE
0.924072683,68,FORCE
0.566644013,66,FORCE
0.832899868,65,FORCE
0.615081429,64,FORCE
0.941558957,60,FORCE
0.845644414,59,FORCE
0.959485412,58,FORCE
0.885118663,57,FORCE
0.614661276,55,FORCE
0.857628763,54,FORCE
0.798687518,53,FORCE
0.839962363,51,FORCE
0.788643897,50,FORCE
0.781041145,49,FORCE
0.664379179,48,FORCE
0.903805375,47,FORCE
0.756952524,46,FORCE
0.5,44,FORCE
0.668660700,43,FORCE
0.5,42,FORCE
0.792105138,41,FORCE
0.558020890,39,FORCE
0.558080912,38,FORCE
0.791845083,37,FORCE
0.800828278,36,FORCE
0.656896472,35,FORCE
0.805289924,34,FORCE
0.760713875,33,FORCE
0.656816483,32,FORCE
0.588731945,31,FORCE
0.635988951,30,FORCE
0.602877021,29,FORCE
0.613160729,28,FORCE
0.613860965,27,FORCE
0.645312309,26,FORCE
0.619863153,25,FORCE
0.626705587,24,FORCE
0.616161823,23,FORCE
0.591092765,22,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,99,comb_search
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,101,grasp
0.832919836,100,grasp
0.801508546,99,grasp
1,96,grasp
0.960045636,95,grasp
0.769837141,94,grasp
0.851726651,93,grasp
1,92,grasp
0.798787534,91,grasp
0.653535247,90,grasp
0.974810958,89,grasp
0.996878862,88,grasp
0.823356390,87,grasp
0.937297404,86,grasp
0.678144157,85,grasp
0.972330034,84,grasp
0.798647523,83,grasp
0.775859296,82,grasp
0.657556713,81,grasp
0.753871381,79,grasp
0.702272832,77,grasp
0.5,76,grasp
0.5,71,grasp
0.813792944,68,grasp
0.5,67,grasp
0.828918397,61,grasp
0.5,60,grasp
0.820175290,57,grasp
0.859409392,56,grasp
0.704413593,55,grasp
0.559861541,54,grasp
0.5,53,grasp
0.751550555,52,grasp
0.690308511,51,grasp
0.5,50,grasp
0.667200208,49,grasp
0.618902802,48,grasp
0.765355527,47,grasp
0.607138574,46,grasp
0.798207343,45,grasp
0.647212982,44,grasp
0.737485468,43,grasp
0.707514703,41,grasp
0.731703401,40,grasp
0.777980089,39,grasp
0.707014501,38,grasp
0.763834953,37,grasp
0.685246706,36,grasp
0.611700237,35,grasp
0.698511481,34,grasp
0.651894689,33,grasp
0.636409104,32,grasp
0.714077055,31,grasp
0.622664154,30,grasp
0.595814466,29,grasp
0.558421016,28,grasp
0.700492203,27,grasp
0.5,26,grasp
0.624684870,25,grasp
0.5,24,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.987815619,82,imp
0.563262761,81,imp
0.796026587,80,imp
0.5,77,imp
0.808331013,76,imp
0.820375323,75,imp
0.999639869,74,imp
0.999739885,73,imp
0.992237210,72,imp
0.738545895,71,imp
0.921831846,70,imp
0.997619152,69,imp
1,68,imp
0.999139667,67,imp
0.989036024,66,imp
0.965307534,65,imp
0.988495886,64,imp
0.700652242,60,imp
0.797807217,59,imp
0.963806987,58,imp
0.993397593,57,imp
0.657296598,56,imp
0.568964839,54,imp
0.911568165,53,imp
0.651554585,52,imp
0.963606894,51,imp
0.976991713,50,imp
0.795966566,49,imp
0.854447603,48,imp
0.5,47,imp
0.795046210,45,imp
0.968948841,44,imp
0.922412097,43,imp
0.802969098,42,imp
0.847485065,41,imp
0.798807561,40,imp
0.835360706,39,imp
0.576267481,37,imp
0.836601198,36,imp
0.904745698,35,imp
0.833880186,34,imp
0.658036888,33,imp
0.676103413,32,imp
0.807610750,31,imp
0.851846635,30,imp
0.780260921,29,imp
0.789004028,28,imp
0.617582321,27,imp
0.784082294,26,imp
0.575987339,25,imp
0.778340220,24,imp
0.756192207,23,imp
0.784262359,22,imp
0.770137250,21,imp
0.661658168,20,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.992037117,83,imp_LTH
0.806090176,82,imp_LTH
0.556400299,81,imp_LTH
0.968728721,78,imp_LTH
0.5,77,imp_LTH
0.995538414,76,imp_LTH
0.5,75,imp_LTH
1,74,imp_LTH
0.967248201,73,imp_LTH
0.966227829,72,imp_LTH
1,71,imp_LTH
0.818234563,70,imp_LTH
0.959525406,69,imp_LTH
0.827497900,68,imp_LTH
0.724240720,67,imp_LTH
0.909667492,66,imp_LTH
0.876395524,64,imp_LTH
0.963586867,63,imp_LTH
0.847905219,60,imp_LTH
0.5,59,imp_LTH
0.868272603,58,imp_LTH
0.5,57,imp_LTH
0.531091213,56,imp_LTH
0.645192266,55,imp_LTH
0.500060022,54,imp_LTH
0.888459861,53,imp_LTH
0.580969155,52,imp_LTH
0.5,51,imp_LTH
0.644652069,50,imp_LTH
0.5,49,imp_LTH
0.875015020,48,imp_LTH
0.681765437,47,imp_LTH
0.634928584,46,imp_LTH
0.731383324,45,imp_LTH
0.701732635,43,imp_LTH
0.532771826,42,imp_LTH
0.662878633,41,imp_LTH
0.5,40,imp_LTH
0.861810267,37,imp_LTH
0.663558900,36,imp_LTH
0.798667550,35,imp_LTH
0.795046210,34,imp_LTH
0.711836278,33,imp_LTH
0.735144675,32,imp_LTH
0.669180930,31,imp_LTH
0.800608218,30,imp_LTH
0.656696439,29,imp_LTH
0.680965126,28,imp_LTH
0.548137307,27,imp_LTH
0.658096910,26,imp_LTH
0.772338033,25,imp_LTH
0.655055821,24,imp_LTH
0.649433792,23,imp_LTH
0.5,22,imp_LTH
0.519687116,21,imp_LTH
0.598775566,19,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.994738102,82,iter_snip
0.5,81,iter_snip
0.999919951,78,iter_snip
1,77,iter_snip
0.959005237,76,iter_snip
0.974170685,74,iter_snip
0.878476262,73,iter_snip
1,72,iter_snip
0.819294930,71,iter_snip
0.995598435,70,iter_snip
0.886058986,69,iter_snip
0.811192036,68,iter_snip
0.925073028,67,iter_snip
0.830578983,66,iter_snip
0.992537320,65,iter_snip
0.5,64,iter_snip
0.967368245,60,iter_snip
0.507702768,59,iter_snip
0.996658802,58,iter_snip
0.800988376,57,iter_snip
0.5,55,iter_snip
0.771157622,54,iter_snip
0.988715947,53,iter_snip
0.552138746,52,iter_snip
0.652835011,51,iter_snip
0.652514935,50,iter_snip
0.672742188,49,iter_snip
0.558100939,48,iter_snip
0.834360361,47,iter_snip
0.828498244,46,iter_snip
0.5,45,iter_snip
0.650394142,44,iter_snip
0.771397710,43,iter_snip
0.5,42,iter_snip
0.699351788,39,iter_snip
0.765755653,38,iter_snip
0.711316049,37,iter_snip
0.798687518,36,iter_snip
0.650294125,35,iter_snip
0.811472118,34,iter_snip
0.643911779,33,iter_snip
0.600596189,32,iter_snip
0.560681820,31,iter_snip
0.720779479,30,iter_snip
0.624965012,29,iter_snip
0.651294470,28,iter_snip
0.706294239,27,iter_snip
0.595274270,26,iter_snip
0.608819187,25,iter_snip
0.619082868,24,iter_snip
0.758493066,23,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.963006675,84,prospr
0.882897854,83,prospr
0.657696784,82,prospr
0.990016401,81,prospr
0.798627496,79,prospr
0.798167348,78,prospr
1,77,prospr
0.514305174,76,prospr
0.987115383,75,prospr
0.998639524,74,prospr
0.963146746,73,prospr
1,72,prospr
0.985334694,71,prospr
0.998579502,70,prospr
0.559221327,69,prospr
0.658657134,68,prospr
0.755171835,67,prospr
0.999779940,66,prospr
0.541394889,65,prospr
0.979912758,64,prospr
0.831179202,60,prospr
0.820875525,59,prospr
0.803609312,58,prospr
0.5,57,prospr
0.803909421,55,prospr
0.964967370,54,prospr
0.560601830,53,prospr
0.5,52,prospr
0.686747253,51,prospr
0.877135754,50,prospr
0.798287392,49,prospr
0.627625942,48,prospr
0.859869540,47,prospr
0.587171376,46,prospr
0.560321689,45,prospr
0.5,44,prospr
0.682785809,43,prospr
0.684506416,42,prospr
0.719799101,39,prospr
0.748449445,38,prospr
0.789264143,37,prospr
0.620743454,36,prospr
0.644832134,35,prospr
0.657956839,34,prospr
0.766035795,33,prospr
0.646312654,32,prospr
0.724580824,31,prospr
0.662158370,30,prospr
0.677323818,29,prospr
0.558220983,28,prospr
0.782001495,27,prospr
0.608058929,26,prospr
0.567924440,25,prospr
0.637309432,24,prospr
0.546836853,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.999539852,83,rigL
0.996178627,81,rigL
0.994237900,78,rigL
0.994057834,77,rigL
0.843743742,76,rigL
0.801768661,75,rigL
0.982273638,74,rigL
0.960765898,73,rigL
0.982413650,72,rigL
0.505762100,71,rigL
0.5,70,rigL
1,69,rigL
0.990276515,68,rigL
0.552959085,67,rigL
0.817154169,66,rigL
0.921711802,65,rigL
0.5,64,rigL
0.824736893,63,rigL
0.955664039,62,rigL
0.798047304,61,rigL
0.871553779,59,rigL
0.560281694,58,rigL
0.567044139,57,rigL
0.655776083,55,rigL
0.658817172,54,rigL
0.561542153,53,rigL
0.798587501,52,rigL
0.745128274,51,rigL
0.848125339,50,rigL
0.5,49,rigL
0.965667665,48,rigL
0.798787534,47,rigL
0.541855097,46,rigL
0.564503193,45,rigL
0.657676756,44,rigL
0.5,43,rigL
0.536873281,42,rigL
0.580509007,41,rigL
0.558220983,40,rigL
0.592233181,39,rigL
0.792505324,38,rigL
0.679244518,37,rigL
0.735404730,36,rigL
0.676903665,35,rigL
0.717358232,34,rigL
0.680845082,33,rigL
0.5,32,rigL
0.624984980,31,rigL
0.742347240,30,rigL
0.790084422,29,rigL
0.5,28,rigL
0.5,27,rigL
0.5,26,rigL
0.622964263,25,rigL
0.5,24,rigL
0.699791908,23,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,84,snip
0.999659896,83,snip
1,82,snip
0.5,79,snip
0.955343902,78,snip
0.998479426,77,snip
0.739166081,76,snip
0.991256833,74,snip
0.5,73,snip
0.826617599,72,snip
1,71,snip
0.532271624,70,snip
0.5,69,snip
0.982073545,68,snip
0.880937159,67,snip
0.928954422,66,snip
0.582909822,65,snip
0.962286413,61,snip
0.790504575,60,snip
0.796706796,59,snip
0.518086493,58,snip
0.704233527,56,snip
0.669981182,55,snip
0.903705359,54,snip
0.5,53,snip
0.728362203,52,snip
0.641991138,51,snip
0.791624963,50,snip
0.586511135,49,snip
0.823616505,48,snip
0.828638315,47,snip
0.650714278,46,snip
0.776059389,45,snip
0.781821430,44,snip
0.663198769,43,snip
0.677523911,41,snip
0.610659838,40,snip
0.560501754,39,snip
0.601856649,38,snip
0.589132071,37,snip
0.710475743,36,snip
0.550158083,35,snip
0.662458479,34,snip
0.574046671,33,snip
0.682425678,32,snip
0.580849111,31,snip
0.574446797,30,snip
0.592553318,29,snip
0.593613684,28,snip
0.677523911,27,snip
0.598635495,26,snip
0.565363526,25,snip
0.5,24,snip
0.5,23,snip
0.5,22,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_6/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.961246073,83,synFlow
0.924172699,82,synFlow
0.803509235,81,synFlow
0.563102722,78,synFlow
0.657976866,77,synFlow
0.968488634,76,synFlow
0.895282328,74,synFlow
0.924832940,73,synFlow
0.965927720,72,synFlow
0.613100708,71,synFlow
0.899123669,70,synFlow
0.915909708,69,synFlow
0.644071877,68,synFlow
0.582469702,67,synFlow
0.797227025,66,synFlow
0.543575704,65,synFlow
0.5,61,synFlow
0.961546183,59,synFlow
0.902805030,58,synFlow
0.5,55,synFlow
0.807270646,54,synFlow
0.652534902,52,synFlow
0.732723773,51,synFlow
0.563222766,50,synFlow
0.766736031,48,synFlow
0.561061978,46,synFlow
0.826377511,45,synFlow
0.657116532,44,synFlow
0.5,43,synFlow
0.906166196,42,synFlow
0.793245554,41,synFlow
0.5,40,synFlow
0.650174081,38,synFlow
0.795086205,37,synFlow
0.564423203,36,synFlow
0.625085056,35,synFlow
0.631007135,34,synFlow
0.638109744,33,synFlow
0.695650458,32,synFlow
0.823996663,31,synFlow
0.588992059,30,synFlow
0.732923865,29,synFlow
0.733404040,28,synFlow
0.678744376,27,synFlow
0.655496001,26,synFlow
0.585210681,25,synFlow
0.564403176,24,synFlow
0.588711917,23,synFlow
0.5,22,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.591632962,110,FORCE
0.5,104,FORCE
0.564843357,101,FORCE
0.5,100,FORCE
0.539694309,98,FORCE
0.5,97,FORCE
0.5,94,FORCE
0.566283882,93,FORCE
0.5,92,FORCE
0.627505898,91,FORCE
0.5,90,FORCE
0.5,89,FORCE
0.566964090,88,FORCE
0.568424642,87,FORCE
0.568324625,85,FORCE
0.555680037,84,FORCE
0.5,83,FORCE
0.685426772,81,FORCE
0.5,79,FORCE
0.568084538,78,FORCE
0.568944812,77,FORCE
0.5,76,FORCE
0.558481038,74,FORCE
0.585450768,73,FORCE
0.5,72,FORCE
0.564903378,71,FORCE
0.5,70,FORCE
0.5,69,FORCE
0.5,68,FORCE
0.5,67,FORCE
0.5,65,FORCE
0.5,64,FORCE
0.5,63,FORCE
0.593013465,62,FORCE
0.5,61,FORCE
0.5,60,FORCE
0.5,59,FORCE
0.5,58,FORCE
0.5,57,FORCE
0.5,56,FORCE
0.798567474,55,FORCE
0.626285434,54,FORCE
0.5,53,FORCE
0.5,52,FORCE
0.5,51,FORCE
0.5,50,FORCE
0.5,49,FORCE
0.5,48,FORCE
0.5,47,FORCE
0.5,45,FORCE
0.5,44,FORCE
0.5,43,FORCE
0.5,41,FORCE
0.5,40,FORCE
0.5,38,FORCE
0.5,37,FORCE
0.5,36,FORCE
0.515245497,35,FORCE
0.5,34,FORCE
0.5,33,FORCE
0.5,32,FORCE
0.5,31,FORCE
0.5,30,FORCE
0.5,29,FORCE
0.564963400,28,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,107,comb_search
1,106,comb_search
1,105,comb_search
1,104,comb_search
1,103,comb_search
1,102,comb_search
1,101,comb_search
1,100,comb_search
1,99,comb_search
1,98,comb_search
1,97,comb_search
1,96,comb_search
1,95,comb_search
1,94,comb_search
1,93,comb_search
1,92,comb_search
1,91,comb_search
0.997118950,90,comb_search
1,89,comb_search
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.543035507,109,grasp
0.777039707,107,grasp
0.545316339,104,grasp
0.5,103,grasp
0.5,101,grasp
0.5,100,grasp
0.5,98,grasp
0.526529551,97,grasp
0.5,96,grasp
0.726361513,95,grasp
0.5,94,grasp
0.5,93,grasp
0.566944122,92,grasp
0.559881568,91,grasp
0.5,90,grasp
0.5,89,grasp
0.573566496,88,grasp
0.5,87,grasp
0.584110260,86,grasp
0.5,85,grasp
0.5,84,grasp
0.5,83,grasp
0.5,81,grasp
0.5,79,grasp
0.568904817,76,grasp
0.5,74,grasp
0.5,73,grasp
0.5,72,grasp
0.5,71,grasp
0.5,70,grasp
0.5,68,grasp
0.545256317,67,grasp
0.5,66,grasp
0.5,65,grasp
0.5,64,grasp
0.561021984,63,grasp
0.5,61,grasp
0.5,60,grasp
0.5,59,grasp
0.552738965,56,grasp
0.550438166,55,grasp
0.5,53,grasp
0.5,52,grasp
0.582229614,51,grasp
0.5,50,grasp
0.5,49,grasp
0.5,48,grasp
0.5,47,grasp
0.589872360,46,grasp
0.5,45,grasp
0.565443575,44,grasp
0.5,43,grasp
0.5,42,grasp
0.5,41,grasp
0.5,40,grasp
0.5,39,grasp
0.550458193,38,grasp
0.5,37,grasp
0.5,36,grasp
0.5,35,grasp
0.5,34,grasp
0.5,33,grasp
0.5,32,grasp
0.5,31,grasp
0.5,30,grasp
0.5,29,grasp
0.5,28,grasp
0.5,27,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.902004719,100,imp
0.983273983,97,imp
0.962946653,95,imp
0.923672497,94,imp
1,93,imp
0.927874029,88,imp
0.918510675,87,imp
0.986415088,86,imp
0.925913334,85,imp
0.944880128,84,imp
0.933776140,83,imp
1,81,imp
0.791084766,80,imp
0.948201358,79,imp
0.901484549,78,imp
0.676163435,77,imp
0.966407895,76,imp
0.970989585,74,imp
1,73,imp
0.829998791,70,imp
0.999539852,69,imp
0.672982275,68,imp
0.747789204,66,imp
0.971789837,65,imp
0.851886690,64,imp
0.5,63,imp
0.853647292,62,imp
0.670321345,61,imp
0.718198538,60,imp
0.924512804,59,imp
0.715777695,58,imp
0.861049950,57,imp
0.834660470,56,imp
0.896222651,54,imp
0.5,53,imp
0.692049146,52,imp
0.793005466,51,imp
0.997138977,49,imp
0.681765437,48,imp
0.852126777,47,imp
0.872734189,46,imp
0.869072855,45,imp
0.715437531,40,imp
0.917010128,39,imp
0.847525120,38,imp
0.905906141,37,imp
0.611760259,36,imp
0.721239626,35,imp
0.879016459,34,imp
0.707654774,33,imp
0.711696208,32,imp
0.5,31,imp
0.683245957,30,imp
0.638069689,29,imp
0.659437418,28,imp
0.564063072,27,imp
0.568624675,26,imp
0.5,25,imp
0.644271910,24,imp
0.721679807,23,imp
0.638329804,22,imp
0.558501065,21,imp
0.5,20,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.790104449,94,imp_LTH
0.5,91,imp_LTH
0.800548196,90,imp_LTH
0.509483397,89,imp_LTH
0.798667550,87,imp_LTH
0.968728721,86,imp_LTH
0.794806123,85,imp_LTH
0.714137077,83,imp_LTH
0.976831675,82,imp_LTH
0.5,81,imp_LTH
0.795566380,80,imp_LTH
0.905405939,79,imp_LTH
0.603857398,78,imp_LTH
0.5,77,imp_LTH
0.856308281,76,imp_LTH
0.798627496,75,imp_LTH
0.995498359,74,imp_LTH
0.733023882,72,imp_LTH
0.5,71,imp_LTH
0.654335558,69,imp_LTH
0.775539219,67,imp_LTH
0.557500720,66,imp_LTH
0.753651321,65,imp_LTH
0.714677274,64,imp_LTH
0.560421765,63,imp_LTH
0.518986821,62,imp_LTH
0.544295967,60,imp_LTH
0.712396443,59,imp_LTH
0.5,58,imp_LTH
0.864591241,57,imp_LTH
0.714517236,56,imp_LTH
0.555379927,55,imp_LTH
0.732323647,54,imp_LTH
0.629406571,53,imp_LTH
0.621563792,52,imp_LTH
0.798047304,51,imp_LTH
0.493857801,50,imp_LTH
0.5,49,imp_LTH
0.536293089,48,imp_LTH
0.520587385,46,imp_LTH
0.5,44,imp_LTH
0.566323876,43,imp_LTH
0.639630258,42,imp_LTH
0.5,41,imp_LTH
0.5,40,imp_LTH
0.791264832,39,imp_LTH
0.566744030,38,imp_LTH
0.602897048,37,imp_LTH
0.795986533,36,imp_LTH
0.801448524,35,imp_LTH
0.767496288,34,imp_LTH
0.587311447,33,imp_LTH
0.593793750,32,imp_LTH
0.581709445,31,imp_LTH
0.5,30,imp_LTH
0.549397767,29,imp_LTH
0.689508200,28,imp_LTH
0.577067733,27,imp_LTH
0.598855615,26,imp_LTH
0.608158946,25,imp_LTH
0.565163434,24,imp_LTH
0.5,23,imp_LTH
0.5,22,imp_LTH
0.5,17,imp_LTH
0.5,16,imp_LTH
0.5,15,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.614581227,107,iter_snip
0.5,103,iter_snip
0.798367441,102,iter_snip
0.715117455,101,iter_snip
0.516045749,99,iter_snip
0.5,98,iter_snip
0.5,97,iter_snip
0.5,96,iter_snip
0.722440064,95,iter_snip
0.581829488,93,iter_snip
0.613780975,92,iter_snip
0.614281118,91,iter_snip
0.601796627,90,iter_snip
0.699411809,89,iter_snip
0.566684008,87,iter_snip
0.5,86,iter_snip
0.584390402,85,iter_snip
0.776279449,84,iter_snip
0.720839500,83,iter_snip
0.559781492,82,iter_snip
0.799987972,81,iter_snip
0.567744374,80,iter_snip
0.589152098,78,iter_snip
0.5,77,iter_snip
0.732443690,76,iter_snip
0.5,75,iter_snip
0.608198941,74,iter_snip
0.5,73,iter_snip
0.5,72,iter_snip
0.559121311,71,iter_snip
0.556360304,70,iter_snip
0.5,69,iter_snip
0.590892732,68,iter_snip
0.559761524,67,iter_snip
0.5,66,iter_snip
0.714257121,65,iter_snip
0.560581803,64,iter_snip
0.5,63,iter_snip
0.5,61,iter_snip
0.657036543,60,iter_snip
0.638109744,59,iter_snip
0.5,58,iter_snip
0.5,57,iter_snip
0.5,56,iter_snip
0.562362432,55,iter_snip
0.5,54,iter_snip
0.5,53,iter_snip
0.600576222,51,iter_snip
0.566523969,49,iter_snip
0.5,48,iter_snip
0.561001956,47,iter_snip
0.5,46,iter_snip
0.5,45,iter_snip
0.558100939,44,iter_snip
0.600576222,43,iter_snip
0.5,42,iter_snip
0.5,41,iter_snip
0.568964839,40,iter_snip
0.559801519,39,iter_snip
0.584210336,38,iter_snip
0.556600392,37,iter_snip
0.639590263,36,iter_snip
0.5,35,iter_snip
0.5,34,iter_snip
0.5,33,iter_snip
0.5,32,iter_snip
0.559681475,31,iter_snip
0.550318122,30,iter_snip
0.5,29,iter_snip
0.5,27,iter_snip
0.5,26,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.644071877,104,prospr
0.5,102,prospr
0.561041951,101,prospr
0.558000863,100,prospr
0.566083789,93,prospr
0.5,91,prospr
0.5,90,prospr
0.5,89,prospr
0.584530413,88,prospr
0.566904068,86,prospr
0.5,85,prospr
0.5,84,prospr
0.568384647,83,prospr
0.559641480,82,prospr
0.5,81,prospr
0.5,80,prospr
0.5,79,prospr
0.5,78,prospr
0.5,77,prospr
0.5,75,prospr
0.5,74,prospr
0.5,73,prospr
0.5,72,prospr
0.558381021,70,prospr
0.559901536,69,prospr
0.5,68,prospr
0.5,67,prospr
0.5,65,prospr
0.5,64,prospr
0.5,63,prospr
0.5,62,prospr
0.5,61,prospr
0.5,60,prospr
0.5,59,prospr
0.559501410,58,prospr
0.5,57,prospr
0.5,56,prospr
0.5,54,prospr
0.5,53,prospr
0.5,52,prospr
0.5,51,prospr
0.5,50,prospr
0.5,49,prospr
0.5,46,prospr
0.5,45,prospr
0.5,44,prospr
0.5,43,prospr
0.5,42,prospr
0.5,41,prospr
0.5,40,prospr
0.5,39,prospr
0.5,38,prospr
0.5,37,prospr
0.5,36,prospr
0.5,35,prospr
0.5,34,prospr
0.5,33,prospr
0.5,32,prospr
0.5,31,prospr
0.5,30,prospr
0.5,29,prospr
0.5,28,prospr
0.5,27,prospr
0.5,26,prospr
0.5,25,prospr
0.5,24,prospr
0.558681130,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,111,rigL
0.5,106,rigL
0.5,105,rigL
0.5,104,rigL
0.5,103,rigL
0.5,102,rigL
0.5,101,rigL
0.510283709,100,rigL
0.5,99,rigL
0.5,98,rigL
0.5,97,rigL
0.5,96,rigL
0.5,95,rigL
0.5,94,rigL
0.5,93,rigL
0.5,91,rigL
0.5,90,rigL
0.5,89,rigL
0.5,88,rigL
0.559121311,87,rigL
0.5,86,rigL
0.5,85,rigL
0.5,82,rigL
0.5,81,rigL
0.5,80,rigL
0.5,79,rigL
0.5,78,rigL
0.5,77,rigL
0.5,76,rigL
0.5,74,rigL
0.5,73,rigL
0.5,72,rigL
0.5,71,rigL
0.5,70,rigL
0.5,69,rigL
0.5,68,rigL
0.5,67,rigL
0.5,59,rigL
0.5,58,rigL
0.5,57,rigL
0.5,56,rigL
0.5,55,rigL
0.5,54,rigL
0.5,52,rigL
0.5,51,rigL
0.5,50,rigL
0.5,49,rigL
0.5,48,rigL
0.5,47,rigL
0.5,46,rigL
0.5,45,rigL
0.5,44,rigL
0.5,43,rigL
0.5,42,rigL
0.5,41,rigL
0.5,40,rigL
0.5,39,rigL
0.5,38,rigL
0.5,37,rigL
0.5,36,rigL
0.5,35,rigL
0.5,33,rigL
0.5,32,rigL
0.5,31,rigL
0.5,30,rigL
0.5,29,rigL
0.5,28,rigL
0.5,26,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,105,snip
0.5,104,snip
0.5,103,snip
0.5,102,snip
0.557300627,101,snip
0.5,100,snip
0.5,99,snip
0.5,98,snip
0.5,96,snip
0.5,95,snip
0.589972377,94,snip
0.565143466,93,snip
0.5,92,snip
0.553899407,91,snip
0.5,90,snip
0.605517983,89,snip
0.5,88,snip
0.5,87,snip
0.643811762,86,snip
0.615381539,85,snip
0.5,84,snip
0.5,83,snip
0.582169592,81,snip
0.5,79,snip
0.5,78,snip
0.5,77,snip
0.5,76,snip
0.597655177,75,snip
0.5,72,snip
0.5,70,snip
0.5,69,snip
0.5,68,snip
0.5,66,snip
0.563022673,65,snip
0.5,64,snip
0.5,63,snip
0.5,62,snip
0.5,61,snip
0.5,58,snip
0.5,57,snip
0.5,56,snip
0.5,55,snip
0.5,54,snip
0.5,53,snip
0.5,52,snip
0.5,51,snip
0.5,50,snip
0.5,48,snip
0.5,47,snip
0.5,46,snip
0.5,45,snip
0.5,44,snip
0.5,43,snip
0.5,42,snip
0.5,41,snip
0.5,40,snip
0.557360649,39,snip
0.560481787,38,snip
0.5,37,snip
0.5,36,snip
0.5,35,snip
0.5,34,snip
0.5,33,snip
0.5,32,snip
0.5,31,snip
0.5,30,snip
0.5,29,snip
0.5,28,snip
0.5,27,snip
0.5,26,snip
0.5,23,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_64/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.534592450,99,synFlow
0.966567993,96,synFlow
0.988755941,95,synFlow
0.643531680,93,synFlow
0.801008344,92,synFlow
0.843603671,91,synFlow
0.531511366,90,synFlow
0.693109512,88,synFlow
0.648133337,87,synFlow
0.522087932,86,synFlow
0.556400299,85,synFlow
0.555399954,84,synFlow
0.5,83,synFlow
0.754071474,82,synFlow
0.743427634,81,synFlow
0.724981010,80,synFlow
0.723420441,79,synFlow
0.795726478,78,synFlow
0.722800195,77,synFlow
0.813752949,76,synFlow
0.544676065,74,synFlow
0.5,73,synFlow
0.644391954,72,synFlow
0.5,70,synFlow
0.5,69,synFlow
0.670861483,68,synFlow
0.651054382,67,synFlow
0.793485641,66,synFlow
0.5,65,synFlow
0.657656729,64,synFlow
0.5,63,synFlow
0.528950393,62,synFlow
0.5,60,synFlow
0.685726881,59,synFlow
0.5,58,synFlow
0.780060828,57,synFlow
0.5,55,synFlow
0.5,54,synFlow
0.5,53,synFlow
0.727681994,52,synFlow
0.523568511,51,synFlow
0.5,50,synFlow
0.570625424,49,synFlow
0.5,47,synFlow
0.580609024,46,synFlow
0.5,45,synFlow
0.5,44,synFlow
0.621823847,43,synFlow
0.566163838,42,synFlow
0.564843357,41,synFlow
0.529270530,40,synFlow
0.628366232,39,synFlow
0.621903896,38,synFlow
0.545656443,37,synFlow
0.568964839,36,synFlow
0.621923864,35,synFlow
0.5,34,synFlow
0.561041951,33,synFlow
0.550078034,32,synFlow
0.591332853,31,synFlow
0.560461760,30,synFlow
0.649453819,29,synFlow
0.5,28,synFlow
0.561001956,27,synFlow
0.5,26,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.798187375,84,FORCE
0.5,83,FORCE
0.945380330,82,FORCE
0.522188008,81,FORCE
0.996278644,77,FORCE
0.792965472,76,FORCE
0.973290384,75,FORCE
0.965047419,74,FORCE
0.950502157,73,FORCE
0.976911664,72,FORCE
0.800007999,71,FORCE
0.966587961,70,FORCE
0.820195258,69,FORCE
0.790884733,68,FORCE
0.5,67,FORCE
0.568384647,65,FORCE
0.737485468,64,FORCE
0.988775969,63,FORCE
0.5,60,FORCE
0.565583587,59,FORCE
0.657476664,58,FORCE
0.563943028,57,FORCE
0.796266675,56,FORCE
0.947641134,55,FORCE
0.5,54,FORCE
0.772378027,52,FORCE
0.555780053,51,FORCE
0.678024113,50,FORCE
0.559081256,49,FORCE
0.558320999,48,FORCE
0.577527881,47,FORCE
0.560641825,46,FORCE
0.5,45,FORCE
0.604737699,43,FORCE
0.973470449,42,FORCE
0.623404443,40,FORCE
0.644472003,39,FORCE
0.601036370,38,FORCE
0.597455084,37,FORCE
0.559781492,36,FORCE
0.735504806,35,FORCE
0.687847614,34,FORCE
0.565043390,33,FORCE
0.658036888,32,FORCE
0.599355757,31,FORCE
0.571165621,30,FORCE
0.666119814,29,FORCE
0.609039247,28,FORCE
0.671041548,27,FORCE
0.620823503,26,FORCE
0.562482476,25,FORCE
0.621383727,24,FORCE
0.647493124,23,FORCE
0.5,21,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.876155436,85,grasp
0.657696784,82,grasp
0.935596824,80,grasp
0.780040801,79,grasp
0.795446336,78,grasp
0.5,75,grasp
0.913228750,74,grasp
0.997339070,73,grasp
0.728502274,72,grasp
0.542835414,71,grasp
0.807930827,70,grasp
0.577207804,65,grasp
0.5,64,grasp
0.590332508,63,grasp
0.801468551,62,grasp
0.768976808,61,grasp
0.706514359,59,grasp
0.835200667,57,grasp
0.5,55,grasp
0.681485355,54,grasp
0.869272947,53,grasp
0.5,52,grasp
0.699511826,51,grasp
0.800208092,50,grasp
0.602076769,49,grasp
0.731983542,47,grasp
0.709475398,46,grasp
0.5,45,grasp
0.5,44,grasp
0.671961904,43,grasp
0.561041951,41,grasp
0.682625771,40,grasp
0.685806870,39,grasp
0.555339932,38,grasp
0.891080797,37,grasp
0.688607872,36,grasp
0.704813719,35,grasp
0.702372849,34,grasp
0.676263452,33,grasp
0.590872705,32,grasp
0.5,31,grasp
0.798387408,30,grasp
0.646572769,29,grasp
0.635368705,28,grasp
0.628846407,27,grasp
0.705614030,26,grasp
0.5,25,grasp
0.5,23,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.929474592,84,imp
0.816854060,83,imp
0.998319387,82,imp
0.969088852,81,imp
1,77,imp
1,76,imp
0.5,75,imp
0.931915462,74,imp
1,73,imp
0.994798124,72,imp
0.817374229,71,imp
1,70,imp
0.996238649,69,imp
0.859069288,68,imp
0.972249985,67,imp
1,66,imp
0.960205674,65,imp
0.5,62,imp
0.956184208,60,imp
1,59,imp
0.764915347,58,imp
0.977131784,57,imp
0.929034472,56,imp
0.997479081,55,imp
0.997699201,54,imp
1,53,imp
0.961866260,52,imp
0.993177533,51,imp
0.895002186,50,imp
0.848945618,49,imp
0.548937619,48,imp
0.949381769,46,imp
0.726101398,45,imp
0.559021235,44,imp
0.875935316,43,imp
0.973770559,42,imp
0.930715084,41,imp
0.996798873,40,imp
0.795466363,38,imp
0.688988030,37,imp
0.936917305,36,imp
0.794305921,35,imp
0.813392818,34,imp
0.868272603,33,imp
0.636989295,32,imp
0.794566035,31,imp
0.789764345,30,imp
0.749749899,29,imp
0.940778673,28,imp
0.797307014,27,imp
0.784262359,26,imp
0.691028774,25,imp
0.628626287,24,imp
0.713496864,23,imp
0.709615469,22,imp
0.5,21,imp
0.647032917,20,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,84,imp_LTH
0.771257639,83,imp_LTH
0.884878576,82,imp_LTH
0.782521725,81,imp_LTH
0.773338377,79,imp_LTH
0.5,78,imp_LTH
0.995358348,77,imp_LTH
1,76,imp_LTH
0.998679519,75,imp_LTH
0.973550498,74,imp_LTH
0.954883754,73,imp_LTH
0.798347414,72,imp_LTH
0.991116822,71,imp_LTH
0.996318698,70,imp_LTH
0.986875296,69,imp_LTH
0.951702595,68,imp_LTH
0.5,67,imp_LTH
0.541795075,66,imp_LTH
0.974991024,65,imp_LTH
0.972630143,64,imp_LTH
0.656716406,60,imp_LTH
0.798207343,59,imp_LTH
0.656396329,58,imp_LTH
0.563102722,57,imp_LTH
0.5,56,imp_LTH
0.795626402,55,imp_LTH
0.951982737,54,imp_LTH
0.515945733,53,imp_LTH
0.704033434,51,imp_LTH
0.857488692,50,imp_LTH
0.784142315,49,imp_LTH
0.854487598,48,imp_LTH
0.822316051,46,imp_LTH
0.607378662,45,imp_LTH
0.966467917,43,imp_LTH
0.553499281,42,imp_LTH
0.667280197,41,imp_LTH
0.789744318,39,imp_LTH
0.538673937,38,imp_LTH
0.786503136,37,imp_LTH
0.786503136,36,imp_LTH
0.689408183,35,imp_LTH
0.790684640,34,imp_LTH
0.658777177,33,imp_LTH
0.868592680,32,imp_LTH
0.658276975,31,imp_LTH
0.691288888,30,imp_LTH
0.807710767,29,imp_LTH
0.623344421,28,imp_LTH
0.662678540,27,imp_LTH
0.790424526,26,imp_LTH
0.739206135,25,imp_LTH
0.637029350,24,imp_LTH
0.614921391,23,imp_LTH
0.716998100,22,imp_LTH
0.5,21,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.992637336,84,iter_snip
0.757252634,83,iter_snip
1,82,iter_snip
0.833079934,79,iter_snip
0.944820106,78,iter_snip
0.860229671,77,iter_snip
0.958405018,75,iter_snip
0.558040917,73,iter_snip
0.757812798,72,iter_snip
0.947661161,71,iter_snip
0.997999251,70,iter_snip
0.5,69,iter_snip
0.758733153,68,iter_snip
0.840342522,66,iter_snip
0.500039995,65,iter_snip
0.810771883,64,iter_snip
0.5,62,iter_snip
0.991016746,61,iter_snip
0.767136157,60,iter_snip
0.623104334,59,iter_snip
0.558581114,57,iter_snip
0.547857225,56,iter_snip
0.925333142,55,iter_snip
0.543975830,53,iter_snip
0.699331760,52,iter_snip
1,51,iter_snip
0.5,50,iter_snip
0.702512920,48,iter_snip
0.798347414,46,iter_snip
0.547917247,45,iter_snip
0.758012891,44,iter_snip
0.796606779,43,iter_snip
0.655095816,42,iter_snip
0.5,40,iter_snip
0.703153133,39,iter_snip
0.644692063,38,iter_snip
0.747269034,37,iter_snip
0.629566669,36,iter_snip
0.691528976,35,iter_snip
0.5,34,iter_snip
0.678704321,33,iter_snip
0.670061231,32,iter_snip
0.649553835,31,iter_snip
0.674082696,30,iter_snip
0.669941187,29,iter_snip
0.673082292,28,iter_snip
0.649573863,27,iter_snip
0.682425678,26,iter_snip
0.559821546,25,iter_snip
0.5,24,iter_snip
0.558200955,23,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.982793808,85,prospr
0.639650285,84,prospr
0.997979283,83,prospr
0.687187374,82,prospr
0.885198653,81,prospr
0.5,80,prospr
0.986875296,78,prospr
0.758273005,77,prospr
0.834320366,76,prospr
0.936937273,75,prospr
0.934156299,74,prospr
0.796686828,73,prospr
0.5,72,prospr
0.798427463,71,prospr
0.962146401,70,prospr
0.930875123,69,prospr
0.566764057,68,prospr
0.737125337,67,prospr
0.5,66,prospr
0.564663291,62,prospr
0.647473097,61,prospr
0.962866604,60,prospr
0.568804741,59,prospr
0.798687518,56,prospr
0.887079358,55,prospr
0.545056224,54,prospr
0.684366345,53,prospr
0.827677965,52,prospr
0.608198941,51,prospr
0.859949589,50,prospr
0.757672787,49,prospr
0.580709040,48,prospr
0.687607527,46,prospr
0.566824079,45,prospr
0.725681245,44,prospr
0.575927317,43,prospr
0.638489842,41,prospr
0.745168269,40,prospr
0.588031709,39,prospr
0.615641654,38,prospr
0.623024285,37,prospr
0.561021984,36,prospr
0.681145191,35,prospr
0.709295332,34,prospr
0.752730966,33,prospr
0.568964839,32,prospr
0.618542671,31,prospr
0.667500317,30,prospr
0.713836968,29,prospr
0.5,28,prospr
0.560961962,27,prospr
0.620683432,26,prospr
0.568124533,25,prospr
0.582109571,24,prospr
0.568904817,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.906866491,81,rigL
1,80,rigL
0.798647523,79,rigL
0.500039995,78,rigL
0.948601484,77,rigL
0.842523336,76,rigL
0.5,75,rigL
0.993837774,74,rigL
0.964647293,73,rigL
0.963426828,72,rigL
1,71,rigL
0.5,70,rigL
0.963226736,69,rigL
0.883698106,68,rigL
0.842343271,67,rigL
0.966127813,66,rigL
0.5,65,rigL
0.506622374,64,rigL
0.532651782,63,rigL
0.5,62,rigL
0.832919836,61,rigL
0.951162398,60,rigL
0.683686137,59,rigL
0.588011682,58,rigL
0.693969846,57,rigL
0.5,56,rigL
0.835460782,55,rigL
0.752410889,54,rigL
0.725861311,53,rigL
0.537173390,52,rigL
0.721199632,51,rigL
0.5,50,rigL
0.5,49,rigL
0.5,48,rigL
0.657436669,47,rigL
0.560481787,46,rigL
0.522027910,45,rigL
0.578368187,44,rigL
0.798867583,43,rigL
0.5,42,rigL
0.603937447,41,rigL
0.5,40,rigL
0.567064166,39,rigL
0.602917075,38,rigL
0.643471658,37,rigL
0.650814295,36,rigL
0.5,35,rigL
0.540394545,34,rigL
0.551938713,33,rigL
0.5,32,rigL
0.5,31,rigL
0.5,30,rigL
0.5,29,rigL
0.646212637,28,rigL
0.5,27,rigL
0.5,26,rigL
0.5,25,rigL
0.5,24,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.856568336,84,snip
0.963907003,83,snip
1,82,snip
0.927393854,78,snip
0.968888819,77,snip
0.893621683,76,snip
0.954883754,75,snip
0.996758819,74,snip
0.948721528,73,snip
0.758072913,72,snip
0.975671232,71,snip
0.972490072,70,snip
0.855307937,69,snip
0.910767853,67,snip
0.509563446,65,snip
0.909307361,64,snip
0.520427346,63,snip
0.922832191,62,snip
0.678544283,61,snip
0.981953502,60,snip
0.610039592,59,snip
0.511744201,57,snip
0.814733326,56,snip
0.636289060,54,snip
0.5,53,snip
0.798787534,52,snip
0.607978880,51,snip
0.5,49,snip
0.5,48,snip
0.753811359,47,snip
0.599535823,46,snip
0.675883293,44,snip
0.581749439,43,snip
0.5,42,snip
0.555079818,41,snip
0.5,40,snip
0.647493124,39,snip
0.646932900,38,snip
0.758433044,37,snip
0.702592909,36,snip
0.560961962,35,snip
0.632067561,34,snip
0.606798470,33,snip
0.720019221,32,snip
0.559881568,31,snip
0.615641654,30,snip
0.682905853,29,snip
0.571905911,28,snip
0.5,27,snip
0.570785463,26,snip
0.568484664,25,snip
0.5,24,snip
0.5,23,snip
0.5,22,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_7/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.577147782,85,synFlow
0.874034643,84,synFlow
1,83,synFlow
0.971449733,82,synFlow
0.807390690,79,synFlow
0.749989986,78,synFlow
0.997459114,77,synFlow
0.691869080,76,synFlow
0.804769695,75,synFlow
0.957264602,74,synFlow
0.773318410,73,synFlow
0.798767567,72,synFlow
0.632727802,71,synFlow
0.995438337,70,synFlow
0.716577947,69,synFlow
0.701952696,68,synFlow
0.879056454,67,synFlow
0.975671232,66,synFlow
0.992737412,65,synFlow
0.714337170,61,synFlow
0.610419750,60,synFlow
0.683566093,59,synFlow
0.566183805,57,synFlow
0.964927375,56,synFlow
0.950822294,55,synFlow
0.730442941,54,synFlow
0.5,53,synFlow
0.579908788,52,synFlow
0.798547506,51,synFlow
0.5,50,synFlow
0.648853600,47,synFlow
0.695230305,46,synFlow
0.626025379,45,synFlow
0.725121021,44,synFlow
0.817174196,43,synFlow
0.661958277,42,synFlow
0.5,41,synFlow
0.5,39,synFlow
0.5,38,synFlow
0.648153365,37,synFlow
0.822736204,36,synFlow
0.664779305,35,synFlow
0.561041951,34,synFlow
0.676103413,33,synFlow
0.723480463,32,synFlow
0.639670253,31,synFlow
0.704393566,30,synFlow
0.702933073,29,synFlow
0.571565747,28,synFlow
0.5,27,synFlow
0.565023422,26,synFlow
0.647373080,25,synFlow
0.623004258,24,synFlow
0.601436496,23,synFlow

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,85,FORCE
0.872634172,84,FORCE
0.991737008,83,FORCE
0.954643667,82,FORCE
0.959385395,79,FORCE
0.798387408,78,FORCE
0.685886919,77,FORCE
0.922212005,76,FORCE
0.997379065,75,FORCE
0.853467226,74,FORCE
0.5,73,FORCE
0.813172758,72,FORCE
0.770797491,71,FORCE
0.746788859,70,FORCE
0.553339183,69,FORCE
0.987495482,68,FORCE
0.804009438,67,FORCE
0.807850838,66,FORCE
0.627185762,64,FORCE
0.5,62,FORCE
0.847705185,61,FORCE
0.558861196,60,FORCE
0.532871842,59,FORCE
0.547997296,57,FORCE
0.798567474,55,FORCE
0.789824307,54,FORCE
0.792245209,53,FORCE
0.626045406,52,FORCE
0.635528803,51,FORCE
0.558080912,50,FORCE
0.541474938,48,FORCE
0.653855383,47,FORCE
0.582109571,46,FORCE
0.5,45,FORCE
0.692269206,44,FORCE
0.559161305,43,FORCE
0.610379755,42,FORCE
0.624724925,40,FORCE
0.696410716,39,FORCE
0.601696610,38,FORCE
0.792805433,37,FORCE
0.739266157,36,FORCE
0.667480290,35,FORCE
0.651654601,34,FORCE
0.718178570,33,FORCE
0.574546814,32,FORCE
0.581189215,31,FORCE
0.611600161,30,FORCE
0.597074926,29,FORCE
0.574506819,28,FORCE
0.659857571,27,FORCE
0.5,26,FORCE
0.566543937,25,FORCE
0.568964839,24,FORCE
0.550338149,23,FORCE
0.5,22,FORCE

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,88,comb_search
1,87,comb_search
1,86,comb_search
1,85,comb_search
1,84,comb_search
1,83,comb_search
0.998019278,82,comb_search
1,81,comb_search
1,80,comb_search
0.987315416,79,comb_search
1,78,comb_search
0.996658802,77,comb_search
1,76,comb_search
1,75,comb_search
0.999339759,74,comb_search
1,73,comb_search
0.994357944,72,comb_search
1,71,comb_search
0.976991713,70,comb_search
1,69,comb_search
1,68,comb_search
1,67,comb_search
1,66,comb_search
1,65,comb_search
0.994858146,64,comb_search
0.966127813,63,comb_search
0.989696264,62,comb_search
0.996818841,61,comb_search
0.967328250,60,comb_search
0.981233239,59,comb_search
0.972069919,58,comb_search
0.968908787,57,comb_search
0.962806582,56,comb_search
0.984654486,55,comb_search
0.964047074,54,comb_search
0.982213616,53,comb_search
0.960565805,52,comb_search
0.983474076,51,comb_search
0.954663694,50,comb_search
1,49,comb_search
1,48,comb_search
0.989256144,47,comb_search
0.993037522,46,comb_search
0.995918512,45,comb_search
0.990256488,44,comb_search
0.981873453,43,comb_search
0.969188929,42,comb_search
0.974670887,41,comb_search
0.951422513,40,comb_search
0.964047074,39,comb_search
0.866752028,38,comb_search
0.963026702,37,comb_search
0.848105311,36,comb_search
0.962426484,35,comb_search
0.964707315,34,comb_search
0.963846982,33,comb_search
0.963286757,32,comb_search
0.964167118,31,comb_search
0.960385740,30,comb_search
0.945180237,29,comb_search
0.847445071,28,comb_search
0.807770789,27,comb_search
0.798627496,26,comb_search
0.730442941,25,comb_search
0.703473270,24,comb_search
0.798847556,23,comb_search
0.724320769,22,comb_search
0.663058698,21,comb_search
0.566483915,20,comb_search
0.674442828,19,comb_search
0.568824768,18,comb_search
0.676223457,17,comb_search
0.645432353,16,comb_search
0.572366059,15,comb_search
0.571445704,13,comb_search
0.566984117,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.695610404,88,grasp
0.653975427,87,grasp
0.719639063,86,grasp
0.977792025,85,grasp
0.889040053,82,grasp
0.627665937,81,grasp
0.666880071,80,grasp
0.726821661,79,grasp
0.550678253,78,grasp
0.718238592,77,grasp
0.959345341,76,grasp
0.956884503,75,grasp
0.565063417,74,grasp
0.5,73,grasp
0.500240088,72,grasp
0.5,71,grasp
0.5,70,grasp
0.541995108,69,grasp
0.813472867,68,grasp
0.530651033,65,grasp
0.749489844,64,grasp
0.798307419,63,grasp
0.599955976,62,grasp
0.561222017,60,grasp
0.583169937,59,grasp
0.992917478,58,grasp
0.752570927,57,grasp
0.5,56,grasp
0.755712032,55,grasp
0.855628014,54,grasp
0.5,52,grasp
0.749029636,51,grasp
0.626425505,50,grasp
0.768556654,49,grasp
0.590872705,48,grasp
0.751590550,47,grasp
0.5,46,grasp
0.707234621,44,grasp
0.598795593,43,grasp
0.661178052,42,grasp
0.684506416,41,grasp
0.564703286,40,grasp
0.558020890,39,grasp
0.625045002,38,grasp
0.628886402,37,grasp
0.627045751,36,grasp
0.565023422,35,grasp
0.614161074,34,grasp
0.736545146,33,grasp
0.617642343,32,grasp
0.679904759,31,grasp
0.558220983,30,grasp
0.563943028,29,grasp
0.643071532,28,grasp
0.550718248,27,grasp
0.638950050,26,grasp
0.546936870,25,grasp
0.572506130,24,grasp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
1,85,imp
1,84,imp
0.930875123,83,imp
0.720299304,82,imp
0.5,81,imp
0.5,80,imp
0.5,79,imp
1,78,imp
0.921771824,77,imp
0.997279048,76,imp
1,75,imp
0.982513726,74,imp
0.997659147,73,imp
0.997859240,72,imp
0.927153766,71,imp
0.993377626,70,imp
0.610119641,69,imp
0.995998561,68,imp
1,67,imp
0.816233873,66,imp
0.5,64,imp
0.942319214,61,imp
0.979492605,60,imp
0.970409334,59,imp
0.5,58,imp
0.943779767,57,imp
0.977091730,56,imp
0.963746965,55,imp
0.883397996,54,imp
0.982953846,53,imp
0.995718479,52,imp
0.881797433,51,imp
0.602456868,50,imp
0.5,49,imp
0.875235081,48,imp
0.971229672,47,imp
0.964387178,46,imp
0.773198366,44,imp
0.858028889,43,imp
0.814373195,42,imp
0.857208610,41,imp
0.676723599,40,imp
0.785222709,39,imp
0.722560108,38,imp
0.769677103,37,imp
0.689888358,36,imp
0.797747195,35,imp
0.789124072,34,imp
0.829678655,33,imp
0.835140646,32,imp
0.682005525,31,imp
0.790444553,30,imp
0.768796742,29,imp
0.637949646,28,imp
0.779880762,27,imp
0.798807561,26,imp
0.657076538,25,imp
0.723680496,24,imp
0.690908730,23,imp
0.723100305,22,imp
0.556860447,21,imp
0.656596363,20,imp
0.5,19,imp

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.791064799,85,imp_LTH
0.999939978,84,imp_LTH
0.943119526,83,imp_LTH
0.5,82,imp_LTH
0.986074984,81,imp_LTH
0.5,80,imp_LTH
0.967288196,79,imp_LTH
0.798327386,77,imp_LTH
0.832039535,76,imp_LTH
0.968888819,75,imp_LTH
1,74,imp_LTH
0.996498764,73,imp_LTH
0.836601198,72,imp_LTH
0.827137768,71,imp_LTH
0.843963802,70,imp_LTH
0.5,69,imp_LTH
0.992397249,68,imp_LTH
0.987175405,67,imp_LTH
0.515405536,66,imp_LTH
0.783582091,65,imp_LTH
0.657496691,64,imp_LTH
0.5,62,imp_LTH
0.555820107,61,imp_LTH
0.791905105,60,imp_LTH
0.821675777,59,imp_LTH
0.713336825,58,imp_LTH
0.963406801,57,imp_LTH
0.786363065,56,imp_LTH
0.635348737,55,imp_LTH
0.566663980,54,imp_LTH
0.510843933,53,imp_LTH
0.817374229,52,imp_LTH
0.810831904,51,imp_LTH
0.719879150,50,imp_LTH
0.777779996,49,imp_LTH
0.859869540,48,imp_LTH
0.626745641,47,imp_LTH
0.555820107,46,imp_LTH
0.713496864,45,imp_LTH
0.657316625,44,imp_LTH
0.870833516,43,imp_LTH
0.736064970,42,imp_LTH
0.507122576,41,imp_LTH
0.569505036,40,imp_LTH
0.798387408,39,imp_LTH
0.526729643,38,imp_LTH
0.636949301,37,imp_LTH
0.735424757,36,imp_LTH
0.816273868,35,imp_LTH
0.743347585,34,imp_LTH
0.638129711,33,imp_LTH
0.741466939,32,imp_LTH
0.700172067,31,imp_LTH
0.648473442,30,imp_LTH
0.800908327,29,imp_LTH
0.649593830,28,imp_LTH
0.647693157,27,imp_LTH
0.583029866,26,imp_LTH
0.5,25,imp_LTH
0.619022846,24,imp_LTH
0.774838924,23,imp_LTH
0.555499971,22,imp_LTH
0.5,21,imp_LTH

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.973410428,85,iter_snip
0.5,84,iter_snip
0.552598953,83,iter_snip
0.949721873,82,iter_snip
0.873654544,81,iter_snip
0.5,80,iter_snip
0.798327386,79,iter_snip
1,78,iter_snip
0.823676527,77,iter_snip
0.850326121,76,iter_snip
0.561542153,75,iter_snip
0.983774185,74,iter_snip
0.943099499,73,iter_snip
0.600756288,72,iter_snip
0.979672670,71,iter_snip
0.972109973,70,iter_snip
0.566984117,69,iter_snip
0.882037520,68,iter_snip
0.5,65,iter_snip
0.5,64,iter_snip
0.704033434,63,iter_snip
0.884718478,62,iter_snip
0.657936871,61,iter_snip
0.609919548,60,iter_snip
0.714217126,58,iter_snip
0.825597227,57,iter_snip
0.823376417,55,iter_snip
0.795946538,54,iter_snip
0.566443920,53,iter_snip
0.807630718,52,iter_snip
0.671581745,51,iter_snip
0.634168327,49,iter_snip
0.708655119,48,iter_snip
0.5,47,iter_snip
0.790644646,46,iter_snip
0.652334869,45,iter_snip
0.587651551,44,iter_snip
0.814233124,43,iter_snip
0.552018702,41,iter_snip
0.560801864,40,iter_snip
0.662138343,39,iter_snip
0.698471427,38,iter_snip
0.582049549,37,iter_snip
0.586751223,36,iter_snip
0.606378317,35,iter_snip
0.537993670,34,iter_snip
0.659597456,33,iter_snip
0.562362432,32,iter_snip
0.602336824,31,iter_snip
0.653915405,30,iter_snip
0.627085745,29,iter_snip
0.592693388,28,iter_snip
0.593593717,27,iter_snip
0.597555101,26,iter_snip
0.5,25,iter_snip
0.568924785,24,iter_snip
0.548477471,23,iter_snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.5,86,prospr
0.937377453,85,prospr
0.891220868,84,prospr
1,83,prospr
0.652734995,82,prospr
0.965827703,79,prospr
0.970289290,78,prospr
0.5,77,prospr
0.993337631,76,prospr
0.951862693,75,prospr
0.989776313,74,prospr
0.794065893,73,prospr
0.5,72,prospr
0.869272947,70,prospr
1,69,prospr
0.741286874,68,prospr
0.5,67,prospr
0.658557057,66,prospr
0.662958682,63,prospr
0.778960407,62,prospr
0.657396674,61,prospr
0.5,59,prospr
0.5,58,prospr
0.711416125,57,prospr
0.670381308,56,prospr
0.5,55,prospr
0.770517409,54,prospr
0.814033031,53,prospr
0.850286126,52,prospr
0.557200611,49,prospr
0.629046440,48,prospr
0.560881913,47,prospr
0.798367441,46,prospr
0.681085169,45,prospr
0.580909133,44,prospr
0.778680325,43,prospr
0.736865282,40,prospr
0.696550786,39,prospr
0.734284341,38,prospr
0.616762042,37,prospr
0.631467342,36,prospr
0.669981182,35,prospr
0.550558209,34,prospr
0.649213731,33,prospr
0.568344593,32,prospr
0.568464637,31,prospr
0.615761697,30,prospr
0.560561776,29,prospr
0.582669735,28,prospr
0.648573458,27,prospr
0.567824423,26,prospr
0.555039823,25,prospr
0.649433792,24,prospr
0.5,23,prospr

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.988215744,85,rigL
0.915109456,84,rigL
0.975010991,82,rigL
0.514025033,80,rigL
0.796326697,79,rigL
0.798747540,77,rigL
0.962506473,76,rigL
0.963386834,75,rigL
0.981953502,74,rigL
0.798427463,73,rigL
0.502040744,72,rigL
0.703893423,71,rigL
0.956804454,70,rigL
0.985834897,69,rigL
0.966968119,68,rigL
0.532811821,67,rigL
0.810791910,66,rigL
0.503161132,65,rigL
0.702172756,64,rigL
0.704013467,63,rigL
0.534112275,62,rigL
0.507382631,61,rigL
0.801388502,60,rigL
0.521227658,59,rigL
0.937117338,58,rigL
0.798607528,56,rigL
0.535432756,55,rigL
0.657536685,54,rigL
0.5,53,rigL
0.5,50,rigL
0.5,49,rigL
0.909667492,48,rigL
0.5,47,rigL
0.755071819,46,rigL
0.758373022,45,rigL
0.796286643,44,rigL
0.661718190,43,rigL
0.675843298,42,rigL
0.5,41,rigL
0.5,40,rigL
0.666379869,39,rigL
0.723020315,38,rigL
0.5,37,rigL
0.625765264,36,rigL
0.516906083,35,rigL
0.679024458,34,rigL
0.658216953,33,rigL
0.5,32,rigL
0.681445301,31,rigL
0.584250331,30,rigL
0.613920987,29,rigL
0.556960523,28,rigL
0.546136618,27,rigL
0.5,26,rigL
0.5,24,rigL

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.791604996,87,snip
0.5,86,snip
0.5,85,snip
0.855187893,84,snip
1,83,snip
0.787223399,82,snip
0.5,81,snip
0.657436669,80,snip
0.931155205,79,snip
0.785322726,78,snip
0.829458594,77,snip
0.963246763,76,snip
0.964467227,75,snip
0.655135870,74,snip
0.534032226,73,snip
0.896882892,72,snip
0.949861944,71,snip
0.690248489,70,snip
0.5,69,snip
0.854887784,68,snip
0.623904586,67,snip
0.528190136,66,snip
0.792425275,65,snip
0.5,62,snip
0.577007711,61,snip
0.798987627,60,snip
0.559161305,59,snip
0.666399896,57,snip
0.657276630,56,snip
0.607998908,55,snip
0.568984807,54,snip
0.692069173,53,snip
0.628606319,52,snip
0.689148068,51,snip
0.520587385,50,snip
0.567384243,49,snip
0.707594752,48,snip
0.5,47,snip
0.552278817,46,snip
0.566984117,45,snip
0.798687518,44,snip
0.5,43,snip
0.712496519,42,snip
0.643171549,41,snip
0.568424642,40,snip
0.625645220,39,snip
0.756092191,38,snip
0.621883869,37,snip
0.602816999,36,snip
0.555599988,35,snip
0.570545375,34,snip
0.581989527,33,snip
0.776839674,32,snip
0.638970017,31,snip
0.723080337,30,snip
0.592853427,29,snip
0.565023422,28,snip
0.598675549,27,snip
0.563602924,26,snip
0.563862979,25,snip
0.5,24,snip
0.564463198,23,snip

==> Appendix_Figures/Scatterplots/diff_width/diff_width_8/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type
0.613440812,85,synFlow
0.964567244,84,synFlow
0.5,83,synFlow
0.925353110,82,synFlow
0.733624101,80,synFlow
0.988055706,79,synFlow
0.727301836,78,synFlow
0.947241008,77,synFlow
0.774618864,76,synFlow
0.948901594,75,synFlow
0.979852736,74,synFlow
0.770717442,73,synFlow
0.980833113,72,synFlow
0.798187375,71,synFlow
0.965247512,70,synFlow
0.970329344,69,synFlow
0.621823847,68,synFlow
0.507642746,67,synFlow
0.640390515,66,synFlow
0.874914944,65,synFlow
0.5,61,synFlow
0.978192151,60,synFlow
0.912288427,59,synFlow
0.614221096,58,synFlow
0.553919435,56,synFlow
0.676683605,55,synFlow
0.695370317,54,synFlow
0.528650343,53,synFlow
0.797467113,52,synFlow
0.803369224,51,synFlow
0.754551649,50,synFlow
0.560961962,47,synFlow
0.614521205,46,synFlow
0.733964205,45,synFlow
0.5,44,synFlow
0.772858202,43,synFlow
0.622344017,42,synFlow
0.5,41,synFlow
0.686127007,39,synFlow
0.5,38,synFlow
0.735604823,37,synFlow
0.613140702,36,synFlow
0.820775509,35,synFlow
0.582809806,34,synFlow
0.633207977,33,synFlow
0.644852161,32,synFlow
0.692249238,31,synFlow
0.731223226,30,synFlow
0.647032917,29,synFlow
0.578428209,28,synFlow
0.704833746,27,synFlow
0.681185246,26,synFlow
0.579028428,25,synFlow
0.5,24,synFlow
0.568944812,23,synFlow
0.5,22,synFlow

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/FORCE.csv <==
LastTest,LastNNZ,Threshold Type
0.593393624,44,FORCE
0.587271392,43,FORCE
0.560641825,42,FORCE
0.561122000,41,FORCE
0.683846176,40,FORCE
0.610899925,39,FORCE
0.627545893,38,FORCE
0.568924785,37,FORCE
0.564823329,36,FORCE
0.609399378,35,FORCE
0.566944122,34,FORCE
0.561001956,33,FORCE
0.568884790,32,FORCE
0.581429303,31,FORCE
0.564823329,30,FORCE
0.561482131,29,FORCE
0.558461070,28,FORCE
0.549497843,27,FORCE
0.561001956,26,FORCE
0.560961962,25,FORCE
0.5,24,FORCE
0.5,23,FORCE
0.561082006,22,FORCE
0.5,21,FORCE

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/comb_search.csv <==
LastTest,LastNNZ,Threshold Type
0.878616273,37,comb_search
0.965007424,36,comb_search
0.964787304,35,comb_search
0.965347528,34,comb_search
0.972249985,33,comb_search
0.965147436,32,comb_search
0.987475514,31,comb_search
0.963726938,30,comb_search
0.949881971,29,comb_search
0.837781608,28,comb_search
0.819935203,27,comb_search
0.964727283,26,comb_search
0.964367151,26,comb_search
0.723220348,26,comb_search
0.947241008,25,comb_search
0.834120274,25,comb_search
0.5,25,comb_search
0.840502560,24,comb_search
0.5,24,comb_search
0.826237440,23,comb_search
0.5,23,comb_search
0.811912298,22,comb_search
0.794245958,21,comb_search
0.710415721,20,comb_search
0.681625366,20,comb_search
0.5,20,comb_search
0.678984463,19,comb_search
0.5,19,comb_search
0.564623237,18,comb_search
0.5,18,comb_search
0.5,17,comb_search
0.594413996,16,comb_search
0.565623641,15,comb_search
0.5,13,comb_search
0.5,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/grasp.csv <==
LastTest,LastNNZ,Threshold Type
0.722660184,44,grasp
0.737025321,43,grasp
0.684646487,42,grasp
0.790524602,41,grasp
0.685586810,40,grasp
0.655115843,39,grasp
0.746388674,38,grasp
0.675923347,37,grasp
0.684346378,36,grasp
0.789924383,35,grasp
0.658957243,34,grasp
0.672101974,33,grasp
0.661678195,32,grasp
0.658917189,31,grasp
0.609599471,30,grasp
0.668840766,29,grasp
0.669661105,28,grasp
0.676163435,27,grasp
0.609559417,26,grasp
0.610519767,25,grasp
0.5,24,grasp

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/imp.csv <==
LastTest,LastNNZ,Threshold Type
0.783522069,42,imp
0.735984981,41,imp
0.787743568,40,imp
0.851026356,39,imp
0.962986648,38,imp
0.890740693,37,imp
0.917990506,36,imp
0.924772918,35,imp
0.720799506,34,imp
0.815613627,33,imp
0.898663521,32,imp
0.943139553,31,imp
0.836901307,30,imp
0.924512804,29,imp
0.782441676,28,imp
0.793445647,27,imp
0.758833170,26,imp
0.780501008,25,imp
0.733924210,24,imp
0.749689877,23,imp
0.652774990,22,imp
0.685706854,21,imp
0.588491857,20,imp

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/imp_LTH.csv <==
LastTest,LastNNZ,Threshold Type
0.651754618,41,imp_LTH
0.801728606,40,imp_LTH
0.774018645,39,imp_LTH
0.758553088,38,imp_LTH
0.795086205,37,imp_LTH
0.829338551,36,imp_LTH
0.724360764,35,imp_LTH
0.791564941,34,imp_LTH
0.755111814,33,imp_LTH
0.770937562,32,imp_LTH
0.798607528,31,imp_LTH
0.696090579,30,imp_LTH
0.798787534,29,imp_LTH
0.772718191,28,imp_LTH
0.781981528,27,imp_LTH
0.692169189,26,imp_LTH
0.723480463,25,imp_LTH
0.756412327,24,imp_LTH
0.667100132,23,imp_LTH
0.723360419,22,imp_LTH
0.604217529,21,imp_LTH

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/iter_snip.csv <==
LastTest,LastNNZ,Threshold Type
0.591492951,44,iter_snip
0.600456178,43,iter_snip
0.625685275,42,iter_snip
0.691548944,41,iter_snip
0.708675146,40,iter_snip
0.658016860,39,iter_snip
0.647052944,38,iter_snip
0.658096910,37,iter_snip
0.631167233,36,iter_snip
0.581869483,35,iter_snip
0.657076538,34,iter_snip
0.624644876,33,iter_snip
0.704073489,32,iter_snip
0.635468781,31,iter_snip
0.592093170,30,iter_snip
0.613520861,29,iter_snip
0.561041951,28,iter_snip
0.566363871,27,iter_snip
0.600456178,26,iter_snip
0.602897048,25,iter_snip
0.568924785,24,iter_snip
0.5,23,iter_snip
0.541955113,22,iter_snip
0.5,21,iter_snip

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/prospr.csv <==
LastTest,LastNNZ,Threshold Type
0.630166888,44,prospr
0.558320999,43,prospr
0.5,42,prospr
0.609679461,41,prospr
0.654755712,40,prospr
0.568384647,39,prospr
0.5,38,prospr
0.615041435,37,prospr
0.568944812,36,prospr
0.566984117,35,prospr
0.5,34,prospr
0.568464637,33,prospr
0.637329459,32,prospr
0.5,31,prospr
0.568924785,30,prospr
0.5,29,prospr
0.5,28,prospr
0.558381021,27,prospr
0.5,26,prospr
0.5,25,prospr
0.5,24,prospr
0.5,23,prospr

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/rigL.csv <==
LastTest,LastNNZ,Threshold Type
0.547997296,44,rigL
0.543475628,43,rigL
0.814153075,42,rigL
0.784522414,41,rigL
0.620643437,40,rigL
0.762914658,39,rigL
0.800788283,38,rigL
0.581569374,37,rigL
0.746348679,36,rigL
0.623944640,35,rigL
0.697030902,34,rigL
0.5,33,rigL
0.631007135,32,rigL
0.681165218,31,rigL
0.648633480,30,rigL
0.685526788,29,rigL
0.5,28,rigL
0.698251367,27,rigL
0.5,26,rigL
0.5,25,rigL
0.5,24,rigL

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/snip.csv <==
LastTest,LastNNZ,Threshold Type
0.564843357,44,snip
0.5,43,snip
0.564823329,42,snip
0.581829488,41,snip
0.674682915,40,snip
0.695590436,39,snip
0.560941935,38,snip
0.550378144,37,snip
0.5,36,snip
0.609539449,35,snip
0.564063072,34,snip
0.547977269,33,snip
0.645492375,32,snip
0.556760430,31,snip
0.548057318,30,snip
0.558341026,29,snip
0.566944122,28,snip
0.550358117,27,snip
0.559161305,26,snip
0.646532774,25,snip
0.547937274,24,snip
0.5,23,snip
0.5,22,snip
0.5,21,snip
0.5,20,snip

==> Appendix_Figures/Scatterplots/recovery_95/recovery_16/synFlow.csv <==
LastTest,LastNNZ,Threshold Type
0.665719688,38,synFlow
0.665519595,37,synFlow
0.628066123,36,synFlow
0.594734132,35,synFlow
0.690788686,34,synFlow
0.605377913,32,synFlow
0.568704724,31,synFlow
0.568504691,29,synFlow
0.568464637,28,synFlow
0.568544686,27,synFlow
0.568664730,25,synFlow
0.568544686,24,synFlow

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/FORCE.csv <==
LastTest,LastNNZ,Prune Type
0.964707315,32,FORCE
0.892321229,30,FORCE
0.807390690,29,FORCE
0.796866894,28,FORCE
0.737665534,27,FORCE
0.745208263,26,FORCE
0.782001495,25,FORCE
0.719038844,24,FORCE
0.659317374,23,FORCE
0.673302412,22,FORCE
0.696570754,21,FORCE
0.568944812,20,FORCE
0.567424297,16,FORCE

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/comb_search.csv <==
LastTest,LastNNZ,Threshold Type
0.878616273,37,comb_search
0.965007424,36,comb_search
0.964787304,35,comb_search
0.965347528,34,comb_search
0.972249985,33,comb_search
0.965147436,32,comb_search
0.987475514,31,comb_search
0.963726938,30,comb_search
0.949881971,29,comb_search
0.837781608,28,comb_search
0.819935203,27,comb_search
0.964727283,26,comb_search
0.964367151,26,comb_search
0.723220348,26,comb_search
0.947241008,25,comb_search
0.834120274,25,comb_search
0.5,25,comb_search
0.840502560,24,comb_search
0.5,24,comb_search
0.826237440,23,comb_search
0.5,23,comb_search
0.811912298,22,comb_search
0.794245958,21,comb_search
0.710415721,20,comb_search
0.681625366,20,comb_search
0.5,20,comb_search
0.678984463,19,comb_search
0.5,19,comb_search
0.564623237,18,comb_search
0.5,18,comb_search
0.5,17,comb_search
0.594413996,16,comb_search
0.565623641,15,comb_search
0.5,13,comb_search
0.5,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/grasp.csv <==
LastTest,LastNNZ,Prune Type
0.965067446,37,grasp
0.945520401,36,grasp
0.853747368,35,grasp
0.935616851,34,grasp
0.849765897,33,grasp
0.844003856,32,grasp
0.790044427,31,grasp
0.740686655,30,grasp
0.686487138,29,grasp
0.701032400,28,grasp
0.721199632,27,grasp
0.716657996,26,grasp
0.722940266,25,grasp
0.634548426,24,grasp

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/imp.csv <==
LastTest,LastNNZ,Prune Type
0.964747310,34,imp
0.909627438,33,imp
0.799667895,32,imp
0.938057721,31,imp
0.964147091,30,imp
0.798747540,29,imp
0.905445933,28,imp
0.846604764,27,imp
0.856968522,26,imp
0.875955343,25,imp
0.901304483,24,imp
0.814793348,23,imp
0.830178857,22,imp
0.801508546,21,imp
0.798627496,20,imp
0.5,19,imp

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/imp_LTH.csv <==
LastTest,LastNNZ,Prune Type
0.962266445,35,imp_LTH
0.965207458,34,imp_LTH
0.962366462,33,imp_LTH
0.962086380,32,imp_LTH
0.964127064,31,imp_LTH
0.902384877,30,imp_LTH
0.932175577,29,imp_LTH
0.834940553,28,imp_LTH
0.795146227,27,imp_LTH
0.798667550,26,imp_LTH
0.796466708,25,imp_LTH
0.740206480,24,imp_LTH
0.736285090,23,imp_LTH
0.788323820,22,imp_LTH
0.767296255,21,imp_LTH
0.5,20,imp_LTH

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/iter_snip.csv <==
LastTest,LastNNZ,Prune Type
0.964747310,32,iter_snip
0.948161364,30,iter_snip
0.805409968,29,iter_snip
0.799027622,28,iter_snip
0.792045116,27,iter_snip
0.777940035,26,iter_snip
0.693609715,25,iter_snip
0.746228635,24,iter_snip
0.661118031,23,iter_snip
0.737485468,22,iter_snip
0.684626460,21,iter_snip
0.552198768,20,iter_snip
0.681885481,19,iter_snip
0.649593830,18,iter_snip
0.565723658,15,iter_snip

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/prospr.csv <==
LastTest,LastNNZ,Prune Type
0.964447200,36,prospr
0.964107096,35,prospr
0.961926281,34,prospr
0.965367556,33,prospr
0.909767509,32,prospr
0.801028371,31,prospr
0.845424354,30,prospr
0.802308857,29,prospr
0.792165160,28,prospr
0.791665018,27,prospr
0.721619785,26,prospr
0.681905508,25,prospr
0.684126258,24,prospr
0.565563619,23,prospr

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/rigL.csv <==
LastTest,LastNNZ,Prune Type
0.964827359,37,rigL
0.964407206,35,rigL
0.891921103,34,rigL
0.964767337,33,rigL
0.964367151,32,rigL
0.964327157,31,rigL
0.957644761,30,rigL
0.962426484,29,rigL
0.727341831,28,rigL
0.672322035,27,rigL
0.812592506,26,rigL
0.715597630,25,rigL
0.686587155,24,rigL
0.741647005,23,rigL
0.5,22,rigL

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/snip.csv <==
LastTest,LastNNZ,Prune Type
0.965347528,37,snip
0.963186741,32,snip
0.831219256,31,snip
0.890960753,30,snip
0.814213097,29,snip
0.802448869,28,snip
0.790724635,27,snip
0.693529665,26,snip
0.688327789,25,snip
0.790884733,24,snip
0.758172929,23,snip
0.568964839,22,snip

==> Appendix_Figures/Scatterplots/recovery_95/recovery_3/synFlow.csv <==
LastTest,LastNNZ,Prune Type
0.960405767,35,synFlow
0.958565056,34,synFlow
0.893681705,33,synFlow
0.855968177,32,synFlow
0.683586121,31,synFlow
0.568964839,30,synFlow
0.568984807,28,synFlow
0.568984807,27,synFlow
0.568964839,26,synFlow
0.568964839,24,synFlow
0.568964839,23,synFlow
0.661238074,22,synFlow

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/FORCE.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.5,59,FORCE
0.5,58,FORCE
0.574186683,57,FORCE
0.600956321,56,FORCE
0.627205789,55,FORCE
0.712036312,54,FORCE
0.649073660,53,FORCE
0.598055303,52,FORCE
0.720019221,51,FORCE
0.636469126,50,FORCE
0.627505898,49,FORCE
0.5,48,FORCE
0.641851068,47,FORCE
0.731923521,46,FORCE
0.684846520,45,FORCE
0.758873165,44,FORCE
0.599335790,43,FORCE
0.585670829,42,FORCE
0.610739887,41,FORCE
0.5,40,FORCE
0.661458135,39,FORCE
0.637269437,38,FORCE
0.645992577,37,FORCE
0.568944812,36,FORCE
0.626145422,35,FORCE
0.574546814,33,FORCE
0.5,32,FORCE
0.559801519,31,FORCE
0.5,30,FORCE
0.550358117,29,FORCE
0.5,28,FORCE
0.5,27,FORCE
0.545036197,26,FORCE

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/comb_search.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.996438742,60,comb_search
0.999819934,59,comb_search
0.984754503,58,comb_search
0.994498014,57,comb_search
0.998739541,56,comb_search
0.997499108,55,comb_search
0.980052829,54,comb_search
0.998359382,53,comb_search
0.978472233,52,comb_search
0.984934568,51,comb_search
0.998479426,50,comb_search
0.993357599,49,comb_search
0.964507222,48,comb_search
0.943839788,47,comb_search
0.966828048,46,comb_search
0.977872014,45,comb_search
0.999159694,44,comb_search
0.998119295,43,comb_search
0.999119699,42,comb_search
0.997539103,41,comb_search
0.987215400,40,comb_search
0.991356909,39,comb_search
0.997038960,38,comb_search
0.975671232,37,comb_search
0.969609082,36,comb_search
0.968068480,35,comb_search
0.898783565,34,comb_search
0.970029235,33,comb_search
0.919430971,32,comb_search
0.804569662,31,comb_search
0.826677620,30,comb_search
0.722660184,29,comb_search
0.798667550,28,comb_search
0.801288486,27,comb_search
0.858949244,26,comb_search
0.798547506,25,comb_search
0.566984117,24,comb_search
0.5,23,comb_search
0.647753179,22,comb_search
0.680344939,21,comb_search
0.567024112,20,comb_search
0.5,19,comb_search
0.567004144,18,comb_search
0.680364907,17,comb_search
0.565123439,16,comb_search
0.566984117,15,comb_search
0.5,13,comb_search
0.565063417,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/grasp.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.5,60,grasp
0.730162859,58,grasp
0.701772630,57,grasp
0.763074696,56,grasp
0.609899580,55,grasp
0.722980261,54,grasp
0.722820222,53,grasp
0.649813950,52,grasp
0.685146630,51,grasp
0.689748287,50,grasp
0.727561951,49,grasp
0.725321114,48,grasp
0.686987340,47,grasp
0.798067331,46,grasp
0.685846925,45,grasp
0.716137826,44,grasp
0.700352132,43,grasp
0.675303102,42,grasp
0.711336076,41,grasp
0.700432181,40,grasp
0.620863497,39,grasp
0.719378948,38,grasp
0.685666859,37,grasp
0.566924095,36,grasp
0.559901536,35,grasp
0.674382806,34,grasp
0.566563964,33,grasp
0.606578350,32,grasp
0.638189733,31,grasp
0.684946597,30,grasp
0.672402084,29,grasp
0.573546469,28,grasp
0.560461760,27,grasp
0.559861541,26,grasp

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/imp.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.685026586,57,imp
0.985694826,56,imp
0.940638602,55,imp
0.969288945,54,imp
0.995378315,53,imp
0.879536629,52,imp
0.932855844,51,imp
0.966788054,50,imp
0.807590723,49,imp
0.996498764,48,imp
0.942259192,47,imp
0.943739772,46,imp
0.972069919,45,imp
0.930875123,44,imp
0.938637912,43,imp
0.956264257,42,imp
0.943179548,41,imp
0.947441101,40,imp
0.987775624,39,imp
0.956364274,38,imp
0.894682109,37,imp
0.848565459,36,imp
0.776619554,35,imp
0.846244633,34,imp
0.852166772,33,imp
0.724300742,32,imp
0.784242332,31,imp
0.826597571,30,imp
0.867192209,29,imp
0.654255509,28,imp
0.723920584,27,imp
0.707514703,26,imp
0.646632791,25,imp
0.656476319,24,imp
0.555159867,23,imp
0.647313058,22,imp
0.5,21,imp

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/imp_LTH.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.575247109,56,imp_LTH
0.786463141,55,imp_LTH
0.942959487,54,imp_LTH
0.829658687,53,imp_LTH
0.951222420,52,imp_LTH
0.844003856,51,imp_LTH
0.963346779,50,imp_LTH
0.800808311,49,imp_LTH
0.896922886,48,imp_LTH
0.885318696,47,imp_LTH
0.810611844,46,imp_LTH
0.824236751,45,imp_LTH
0.812452495,44,imp_LTH
0.822135985,43,imp_LTH
0.956964493,42,imp_LTH
0.854847729,41,imp_LTH
0.861090004,40,imp_LTH
0.787083328,39,imp_LTH
0.797907233,38,imp_LTH
0.742467284,37,imp_LTH
0.949121654,36,imp_LTH
0.620143235,35,imp_LTH
0.934496403,34,imp_LTH
0.694389999,33,imp_LTH
0.667860448,32,imp_LTH
0.706354260,31,imp_LTH
0.721439719,30,imp_LTH
0.624544859,29,imp_LTH
0.684366345,28,imp_LTH
0.684786499,27,imp_LTH
0.783682108,26,imp_LTH
0.685206652,25,imp_LTH
0.674302757,24,imp_LTH
0.556380272,23,imp_LTH
0.5,22,imp_LTH

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/iter_snip.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.658216953,58,iter_snip
0.792945445,57,iter_snip
0.722039938,56,iter_snip
0.704633653,55,iter_snip
0.843043506,54,iter_snip
0.775539219,53,iter_snip
0.701672614,52,iter_snip
0.793125510,51,iter_snip
0.727401853,50,iter_snip
0.767316222,49,iter_snip
0.739586234,48,iter_snip
0.691028774,47,iter_snip
0.740346551,46,iter_snip
0.690548599,45,iter_snip
0.695110261,44,iter_snip
0.702853024,43,iter_snip
0.777779996,42,iter_snip
0.617922425,41,iter_snip
0.681965530,40,iter_snip
0.657476664,39,iter_snip
0.740066409,38,iter_snip
0.638109744,37,iter_snip
0.619983196,36,iter_snip
0.574406803,35,iter_snip
0.631247222,34,iter_snip
0.567684352,33,iter_snip
0.603577316,32,iter_snip
0.663298786,31,iter_snip
0.771017551,30,iter_snip
0.658196926,29,iter_snip
0.563302815,28,iter_snip
0.623244345,27,iter_snip
0.649373770,26,iter_snip
0.588131726,25,iter_snip

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/prospr.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.604597628,56,prospr
0.561041951,54,prospr
0.561482131,53,prospr
0.610759854,52,prospr
0.561182022,51,prospr
0.558541059,50,prospr
0.685506761,49,prospr
0.685086608,48,prospr
0.601936698,47,prospr
0.684326351,46,prospr
0.685686827,45,prospr
0.638109744,44,prospr
0.685326695,43,prospr
0.686026990,42,prospr
0.641671002,41,prospr
0.662258387,40,prospr
0.574486792,39,prospr
0.636409104,38,prospr
0.616301894,37,prospr
0.601136386,36,prospr
0.635428727,35,prospr
0.676203430,34,prospr
0.5,33,prospr
0.684386373,32,prospr
0.562442482,31,prospr
0.560901940,30,prospr
0.559201300,29,prospr
0.563062727,28,prospr
0.560621798,27,prospr
0.566924095,26,prospr
0.5,24,prospr

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/rigL.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.5,64,rigL
0.5,63,rigL
0.538633883,62,rigL
0.5,61,rigL
0.551498532,60,rigL
0.671801865,59,rigL
0.565163434,58,rigL
0.961386085,57,rigL
0.5,56,rigL
0.539854348,55,rigL
0.827978075,54,rigL
0.724800944,53,rigL
0.951802671,52,rigL
0.973710537,51,rigL
0.798327386,50,rigL
0.5,49,rigL
0.899783909,48,rigL
0.735804915,47,rigL
0.805149853,46,rigL
0.738265753,45,rigL
0.674602866,44,rigL
0.686387122,43,rigL
0.739386201,42,rigL
0.672402084,41,rigL
0.686147034,40,rigL
0.5,39,rigL
0.789624274,38,rigL
0.704973817,37,rigL
0.5,36,rigL
0.697951257,35,rigL
0.510283709,34,rigL
0.563342810,33,rigL
0.546116590,32,rigL
0.706994534,31,rigL
0.5,30,rigL
0.598695517,29,rigL
0.5,28,rigL

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/snip.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.667040110,56,snip
0.560581803,55,snip
0.666059792,54,snip
0.682605743,53,snip
0.665519595,52,snip
0.661658168,51,snip
0.661198020,50,snip
0.685526788,49,snip
0.676223457,48,snip
0.622223973,47,snip
0.656236231,46,snip
0.667180181,45,snip
0.670921504,44,snip
0.682585716,43,snip
0.661158025,42,snip
0.685186684,41,snip
0.568584681,40,snip
0.642631352,39,snip
0.661418140,38,snip
0.670781493,37,snip
0.685686827,36,snip
0.641510963,35,snip
0.561122000,34,snip
0.567444265,33,snip
0.685086608,32,snip
0.685706854,31,snip
0.5,30,snip
0.5,29,snip
0.5,28,snip
0.564803302,27,snip
0.5,26,snip
0.5,25,snip
0.5,24,snip
0.5,23,snip

==> Appendix_Figures/Scatterplots/recovery_995/recovery_16/synFlow.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.970629454,49,synFlow
0.962106347,47,synFlow
0.968148530,45,synFlow
0.962446451,42,synFlow
0.800848305,41,synFlow
0.802869022,40,synFlow
0.800428152,39,synFlow
0.800548196,37,synFlow
0.800408125,36,synFlow
0.691588998,35,synFlow
0.695810497,33,synFlow
0.664559245,30,synFlow
0.626525521,28,synFlow
0.568424642,24,synFlow

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/FORCE.csv <==
Test Acc1,Model NNZ1,Prune Type
0.831799448,51,FORCE
0.849365771,50,FORCE
0.788023710,49,FORCE
0.889620245,48,FORCE
0.818514645,47,FORCE
0.822376072,46,FORCE
0.801428497,45,FORCE
0.711015940,44,FORCE
0.799067676,43,FORCE
0.869633079,42,FORCE
0.817214191,41,FORCE
0.798927605,40,FORCE
0.798167348,39,FORCE
0.800468147,38,FORCE
0.842483282,37,FORCE
0.790684640,36,FORCE
0.797807217,35,FORCE
0.765835702,34,FORCE
0.809351385,33,FORCE
0.705333948,32,FORCE
0.770517409,31,FORCE
0.808991253,30,FORCE
0.773438454,29,FORCE
0.728182137,28,FORCE
0.708555102,27,FORCE
0.722980261,26,FORCE
0.540234506,25,FORCE
0.649713874,24,FORCE
0.635128617,23,FORCE
0.707194567,22,FORCE
0.561702192,21,FORCE
0.5,19,FORCE

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/comb_search.csv <==
Test Acc1,Model NNZ1,Threshold Type
0.996438742,60,comb_search
0.999819934,59,comb_search
0.984754503,58,comb_search
0.994498014,57,comb_search
0.998739541,56,comb_search
0.997499108,55,comb_search
0.980052829,54,comb_search
0.998359382,53,comb_search
0.978472233,52,comb_search
0.984934568,51,comb_search
0.998479426,50,comb_search
0.993357599,49,comb_search
0.964507222,48,comb_search
0.943839788,47,comb_search
0.966828048,46,comb_search
0.977872014,45,comb_search
0.999159694,44,comb_search
0.998119295,43,comb_search
0.999119699,42,comb_search
0.997539103,41,comb_search
0.987215400,40,comb_search
0.991356909,39,comb_search
0.997038960,38,comb_search
0.975671232,37,comb_search
0.969609082,36,comb_search
0.968068480,35,comb_search
0.898783565,34,comb_search
0.970029235,33,comb_search
0.919430971,32,comb_search
0.804569662,31,comb_search
0.826677620,30,comb_search
0.722660184,29,comb_search
0.798667550,28,comb_search
0.801288486,27,comb_search
0.858949244,26,comb_search
0.798547506,25,comb_search
0.566984117,24,comb_search
0.5,23,comb_search
0.647753179,22,comb_search
0.680344939,21,comb_search
0.567024112,20,comb_search
0.5,19,comb_search
0.567004144,18,comb_search
0.680364907,17,comb_search
0.565123439,16,comb_search
0.566984117,15,comb_search
0.5,13,comb_search
0.565063417,12,comb_search
0.5,9,comb_search

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/grasp.csv <==
Test Acc1,Model NNZ1,Prune Type
0.942219198,53,grasp
0.798547506,52,grasp
0.868892789,51,grasp
0.969268918,50,grasp
0.810311735,49,grasp
0.773858607,48,grasp
0.718658745,47,grasp
0.787443459,46,grasp
0.805309892,45,grasp
0.798107326,44,grasp
0.802949071,43,grasp
0.827998102,42,grasp
0.771037579,41,grasp
0.757832825,40,grasp
0.792185187,39,grasp
0.728902400,38,grasp
0.689068079,37,grasp
0.736325085,36,grasp
0.727201819,35,grasp
0.688948035,34,grasp
0.757972896,33,grasp
0.677103758,32,grasp
0.718678713,31,grasp
0.722780228,30,grasp
0.698771536,29,grasp
0.726061404,28,grasp
0.676163435,27,grasp
0.741987109,26,grasp
0.650354147,25,grasp

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/imp.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,51,imp
0.956004143,50,imp
0.995318294,49,imp
0.981033146,48,imp
0.999139667,47,imp
0.991276860,46,imp
0.975091040,45,imp
0.999739885,44,imp
0.812392473,43,imp
0.993377626,42,imp
0.987115383,41,imp
0.977171779,40,imp
0.977331817,39,imp
0.925373137,38,imp
0.935896933,37,imp
0.920371354,36,imp
0.940958738,35,imp
0.891300857,34,imp
0.927453876,33,imp
0.792945445,32,imp
0.862770617,31,imp
0.815953732,30,imp
0.854827762,29,imp
0.880196869,28,imp
0.794165909,27,imp
0.836020947,26,imp
0.815633655,25,imp
0.702732980,24,imp
0.760833919,23,imp
0.663018703,22,imp
0.5,21,imp
0.5,20,imp

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/imp_LTH.csv <==
Test Acc1,Model NNZ1,Prune Type
0.560861886,51,imp_LTH
0.806070209,50,imp_LTH
0.889420211,49,imp_LTH
0.984234333,48,imp_LTH
0.909967601,47,imp_LTH
0.970009208,46,imp_LTH
0.967168152,45,imp_LTH
0.956764460,44,imp_LTH
0.959125280,43,imp_LTH
0.914649248,42,imp_LTH
0.914969385,41,imp_LTH
0.935916901,40,imp_LTH
0.964547217,39,imp_LTH
0.815353513,38,imp_LTH
0.964767337,37,imp_LTH
0.892161191,36,imp_LTH
0.960865915,35,imp_LTH
0.911528170,34,imp_LTH
0.927874029,33,imp_LTH
0.730422974,32,imp_LTH
0.795326293,31,imp_LTH
0.811172009,30,imp_LTH
0.801608562,29,imp_LTH
0.798467457,28,imp_LTH
0.725421131,27,imp_LTH
0.798827589,26,imp_LTH
0.684446394,25,imp_LTH
0.722740173,24,imp_LTH
0.774038672,23,imp_LTH
0.565023422,22,imp_LTH
0.5,21,imp_LTH

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/iter_snip.csv <==
Test Acc1,Model NNZ1,Prune Type
0.655496001,52,iter_snip
0.796706796,51,iter_snip
0.799927950,50,iter_snip
0.872834206,49,iter_snip
0.904845774,48,iter_snip
0.877035737,47,iter_snip
0.847985268,46,iter_snip
0.859709501,45,iter_snip
0.841102779,44,iter_snip
0.809271336,43,iter_snip
0.809011221,42,iter_snip
0.798607528,41,iter_snip
0.840082407,40,iter_snip
0.798707545,39,iter_snip
0.798087299,38,iter_snip
0.800928354,37,iter_snip
0.798747540,36,iter_snip
0.798687518,35,iter_snip
0.770257294,34,iter_snip
0.758252978,33,iter_snip
0.690908730,32,iter_snip
0.797667146,31,iter_snip
0.668300569,30,iter_snip
0.737825632,29,iter_snip
0.679904759,28,iter_snip
0.741046786,27,iter_snip
0.730883121,26,iter_snip
0.636309087,25,iter_snip
0.722460091,24,iter_snip
0.707054555,23,iter_snip
0.632887840,22,iter_snip
0.604537606,21,iter_snip
0.685126662,20,iter_snip

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/prospr.csv <==
Test Acc1,Model NNZ1,Prune Type
0.678324223,53,prospr
0.798347414,52,prospr
0.844003856,51,prospr
0.936277032,50,prospr
0.886939287,49,prospr
0.863870978,48,prospr
0.811092019,47,prospr
0.789204121,46,prospr
0.810551822,45,prospr
0.820735455,44,prospr
0.859369397,43,prospr
0.965867698,42,prospr
0.965807676,41,prospr
0.813012660,40,prospr
0.798687518,39,prospr
0.798047304,38,prospr
0.809051275,37,prospr
0.798247397,36,prospr
0.734444380,35,prospr
0.735484779,34,prospr
0.685306728,33,prospr
0.683205962,32,prospr
0.769517004,31,prospr
0.758533061,30,prospr
0.633408010,29,prospr
0.685566783,28,prospr
0.660717845,27,prospr
0.742167175,26,prospr
0.559141278,25,prospr

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/rigL.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,57,rigL
0.534152269,56,rigL
0.798547506,55,rigL
0.676463544,54,rigL
0.570705473,53,rigL
0.997439086,52,rigL
0.947140992,51,rigL
0.892941475,50,rigL
0.797167003,49,rigL
0.804749727,48,rigL
0.975071013,47,rigL
0.943039477,46,rigL
0.798427463,45,rigL
0.815873742,44,rigL
0.967328250,43,rigL
0.853967428,42,rigL
0.959145308,41,rigL
0.810591817,40,rigL
0.960445762,39,rigL
0.969749093,38,rigL
0.806770444,37,rigL
0.959365368,36,rigL
0.786183000,35,rigL
0.799027622,34,rigL
0.655455947,33,rigL
0.684506416,32,rigL
0.676863670,31,rigL
0.669100881,30,rigL
0.759733498,29,rigL
0.733584106,28,rigL
0.5,27,rigL
0.5,26,rigL
0.566984117,25,rigL
0.627425849,24,rigL
0.5,23,rigL

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/snip.csv <==
Test Acc1,Model NNZ1,Prune Type
0.798487484,53,snip
0.808871210,52,snip
0.896982908,51,snip
0.848485470,50,snip
0.857128561,49,snip
0.837921679,48,snip
0.849125683,47,snip
0.821855843,46,snip
0.885438740,45,snip
0.812992692,44,snip
0.857548714,43,snip
0.798667550,42,snip
0.798447430,41,snip
0.883518040,40,snip
0.794005871,39,snip
0.842243195,38,snip
0.798387408,37,snip
0.798687518,36,snip
0.724800944,35,snip
0.662698567,34,snip
0.721119583,33,snip
0.704773724,32,snip
0.773258388,31,snip
0.758232951,30,snip
0.684386373,29,snip
0.798867583,28,snip
0.649353743,27,snip
0.650954366,26,snip
0.658937216,25,snip
0.635188639,24,snip
0.564923346,23,snip

==> Appendix_Figures/Scatterplots/recovery_995/recovery_6/synFlow.csv <==
Test Acc1,Model NNZ1,Prune Type
0.675563216,49,synFlow
0.674382806,47,synFlow
0.788603902,44,synFlow
0.783362031,42,synFlow
0.5,41,synFlow
0.657576740,39,synFlow
0.5,38,synFlow
0.5,37,synFlow
0.5,36,synFlow
0.611039996,35,synFlow
0.608859181,33,synFlow
0.624584854,30,synFlow
0.764735281,27,synFlow
0.623944640,25,synFlow

==> Appendix_Figures/diff_width_128/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,19,FORCE,251,10251,fourPruneComprehensive.csv
0.5,42,FORCE,*,*,fourPruneComprehensive.csv
0.5,46,FORCE,101,12601,fourPruneComprehensive.csv
0.5,73,FORCE,265,10265,fourPruneComprehensive.csv
0.5,75,FORCE,*,*,fourPruneComprehensive.csv
0.5,81,FORCE,*,*,fourPruneComprehensive.csv
0.5,86,FORCE,447,14947,fourPruneComprehensive.csv
0.5,87,FORCE,451,14951,fourPruneComprehensive.csv
0.5,93,FORCE,448,14948,fourPruneComprehensive.csv
0.686207056,94,FORCE,429,7929,fourPruneComprehensive.csv
0.5,95,FORCE,*,*,fourPruneComprehensive.csv
0.5,96,FORCE,*,*,fourPruneComprehensive.csv
0.558941245,98,FORCE,129,19629,fourPruneComprehensive.csv
0.5,101,FORCE,*,*,fourPruneComprehensive.csv
0.5,102,FORCE,*,*,fourPruneComprehensive.csv
0.5,103,FORCE,*,*,fourPruneComprehensive.csv
0.5,105,FORCE,*,*,fourPruneComprehensive.csv
0.5,107,FORCE,410,910,fourPruneComprehensive.csv
0.5,109,FORCE,431,7931,fourPruneComprehensive.csv
0.5,110,FORCE,131,19631,fourPruneComprehensive.csv
0.5,111,FORCE,*,*,fourPruneComprehensive.csv
0.550158083,112,FORCE,413,913,fourPruneComprehensive.csv
0.5,114,FORCE,433,7933,fourPruneComprehensive.csv
0.5,115,FORCE,92,5592,fourPruneComprehensive.csv
0.5,116,FORCE,*,*,fourPruneComprehensive.csv
0.5,117,FORCE,273,10273,fourPruneComprehensive.csv
0.5,118,FORCE,453,14953,fourPruneComprehensive.csv
0.5,119,FORCE,*,*,fourPruneComprehensive.csv
0.5,126,FORCE,293,17293,fourPruneComprehensive.csv
0.5,128,FORCE,93,5593,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1,65,comb_search,41,1641,fourCombPrelimWider.csv
1,66,comb_search,60,660,fourCombPrelimWider.csv
1,67,comb_search,237,5237,fourCombPrelimMissing.csv
1,68,comb_search,161,961,fourCombPrelimWider.csv
1,69,comb_search,123,323,fourCombPrelimWider.csv
1,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1,75,comb_search,19,619,fourCombPrelimWider.csv
1,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1,78,comb_search,130,330,fourCombPrelimWider.csv
1,80,comb_search,*,*,fourCombPrelimMissing.csv
1,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1,83,comb_search,*,*,*
1,84,comb_search,*,*,*
1,85,comb_search,*,*,*
1,86,comb_search,*,*,fourCombPrelimMissing.csv
1,87,comb_search,*,*,*
1,88,comb_search,266,2266,fourCombPrelimMissing.csv
1,89,comb_search,107,1307,fourCombPrelimWider.csv
0.997118950,90,comb_search,140,140,fourCombPrelimWider.csv
1,91,comb_search,*,*,fourCombPrelimMissing.csv
1,92,comb_search,*,*,fourCombPrelimMissing.csv
1,93,comb_search,*,*,*
1,94,comb_search,*,*,*
1,95,comb_search,*,*,*
1,96,comb_search,*,*,fourCombPrelimWider.csv
1,97,comb_search,*,*,*

==> Appendix_Figures/diff_width_128/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,28,grasp,113,8613,fourPruneComprehensive.csv
0.5,30,grasp,*,*,fourPruneComprehensive.csv
0.5,31,grasp,*,*,fourPruneComprehensive.csv
0.5,33,grasp,*,*,fourPruneComprehensive.csv
0.5,34,grasp,*,*,fourPruneComprehensive.csv
0.5,37,grasp,*,*,fourPruneComprehensive.csv
0.5,39,grasp,*,*,fourPruneComprehensive.csv
0.5,40,grasp,*,*,fourPruneComprehensive.csv
0.5,41,grasp,*,*,fourPruneComprehensive.csv
0.5,42,grasp,*,*,fourPruneComprehensive.csv
0.5,54,grasp,*,*,fourPruneComprehensive.csv
0.5,62,grasp,146,15646,fourPruneComprehensive.csv
0.5,63,grasp,126,8626,fourPruneComprehensive.csv
0.5,69,grasp,*,*,fourPruneComprehensive.csv
0.5,76,grasp,*,*,fourPruneComprehensive.csv
0.5,77,grasp,289,6289,fourPruneComprehensive.csv
0.5,78,grasp,*,*,fourPruneComprehensive.csv
0.5,80,grasp,*,*,fourPruneComprehensive.csv
0.5,88,grasp,330,20330,fourPruneComprehensive.csv
0.5,91,grasp,*,*,fourPruneComprehensive.csv
0.564823329,94,grasp,453,3953,fourPruneComprehensive.csv
0.5,95,grasp,*,*,fourPruneComprehensive.csv
0.5,97,grasp,*,*,fourPruneComprehensive.csv
0.5,104,grasp,*,*,fourPruneComprehensive.csv
0.5,107,grasp,135,8635,fourPruneComprehensive.csv
0.5,108,grasp,315,13315,fourPruneComprehensive.csv
0.5,109,grasp,*,*,fourPruneComprehensive.csv
0.5,110,grasp,455,3955,fourPruneComprehensive.csv
0.5,111,grasp,155,15655,fourPruneComprehensive.csv
0.5,112,grasp,495,17995,fourPruneComprehensive.csv
0.5,115,grasp,115,1615,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.653015077,21,imp,345,19845,fourPruneComprehensive.csv
0.654795706,23,imp,347,19847,fourPruneComprehensive.csv
0.685806870,25,imp,167,15167,fourPruneComprehensive.csv
0.651734650,28,imp,350,19850,fourPruneComprehensive.csv
0.665939748,29,imp,330,12830,fourPruneComprehensive.csv
0.694309950,33,imp,312,5812,fourPruneComprehensive.csv
0.684326351,34,imp,334,12834,fourPruneComprehensive.csv
0.721999943,35,imp,12,17512,fourPruneComprehensive.csv
0.751650572,36,imp,314,5814,fourPruneComprehensive.csv
0.792605340,40,imp,315,5815,fourPruneComprehensive.csv
0.819775105,41,imp,316,5816,fourPruneComprehensive.csv
0.951542556,50,imp,318,5818,fourPruneComprehensive.csv
0.950042009,55,imp,319,5819,fourPruneComprehensive.csv
0.950862288,60,imp,320,5820,fourPruneComprehensive.csv
0.987635553,63,imp,181,15181,fourPruneComprehensive.csv
0.987335443,73,imp,23,17523,fourPruneComprehensive.csv
0.975651264,75,imp,22,17522,fourPruneComprehensive.csv
1,85,imp,326,5826,fourPruneComprehensive.csv
1,93,imp,327,5827,fourPruneComprehensive.csv
0.971449733,98,imp,167,8167,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,15,imp_LTH,61,2061,diff_width_lth_patch.csv
0.5,17,imp_LTH,195,1595,diff_width_lth_patch.csv
0.5,21,imp_LTH,91,891,diff_width_lth_patch.csv
0.5,23,imp_LTH,*,*,diff_width_lth_patch.csv
0.5,24,imp_LTH,*,*,diff_width_lth_patch.csv
0.5,25,imp_LTH,*,*,diff_width_lth_patch.csv
0.5,26,imp_LTH,*,*,diff_width_lth_patch.csv
0.5,27,imp_LTH,*,*,diff_width_lth_patch.csv
0.581109226,28,imp_LTH,61,661,diff_width_lth_patch.csv
0.643511653,31,imp_LTH,96,896,diff_width_lth_patch.csv
0.789144099,32,imp_LTH,63,663,diff_width_lth_patch.csv
0.723100305,38,imp_LTH,67,667,diff_width_lth_patch.csv
0.722119987,49,imp_LTH,36,436,diff_width_lth_patch.csv
0.682205617,57,imp_LTH,106,906,diff_width_lth_patch.csv
0.733884215,60,imp_LTH,72,672,diff_width_lth_patch.csv
0.811932325,62,imp_LTH,39,439,diff_width_lth_patch.csv
0.836441100,65,imp_LTH,73,673,diff_width_lth_patch.csv
0.946940899,72,imp_LTH,40,440,diff_width_lth_patch.csv
0.864411175,80,imp_LTH,145,1145,diff_width_lth_patch.csv
0.864471197,82,imp_LTH,41,441,diff_width_lth_patch.csv

==> Appendix_Figures/diff_width_128/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,iter_snip,*,*,fourPruneComprehensive.csv
0.5,31,iter_snip,*,*,fourPruneComprehensive.csv
0.5,36,iter_snip,*,*,fourPruneComprehensive.csv
0.5,37,iter_snip,147,19147,fourPruneComprehensive.csv
0.5,38,iter_snip,*,*,fourPruneComprehensive.csv
0.5,39,iter_snip,*,*,fourPruneComprehensive.csv
0.559901536,40,iter_snip,449,7449,fourPruneComprehensive.csv
0.5,43,iter_snip,*,*,fourPruneComprehensive.csv
0.5,44,iter_snip,*,*,fourPruneComprehensive.csv
0.560501754,47,iter_snip,454,7454,fourPruneComprehensive.csv
0.558781147,48,iter_snip,134,12134,fourPruneComprehensive.csv
0.5,50,iter_snip,274,2774,fourPruneComprehensive.csv
0.568504691,54,iter_snip,276,2776,fourPruneComprehensive.csv
0.542955458,59,iter_snip,115,5115,fourPruneComprehensive.csv
0.559841514,68,iter_snip,478,14478,fourPruneComprehensive.csv
0.621423721,71,iter_snip,278,2778,fourPruneComprehensive.csv
0.721179605,78,iter_snip,440,440,fourPruneComprehensive.csv
0.697851241,81,iter_snip,301,9801,fourPruneComprehensive.csv
0.692509294,82,iter_snip,122,5122,fourPruneComprehensive.csv
0.722620130,88,iter_snip,123,5123,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,40,prospr,347,5347,fourPruneComprehensive.csv
0.5,50,prospr,*,*,fourPruneComprehensive.csv
0.5,71,prospr,33,10033,fourPruneComprehensive.csv
0.5,76,prospr,354,5354,fourPruneComprehensive.csv
0.5,82,prospr,*,*,fourPruneComprehensive.csv
0.5,92,prospr,*,*,fourPruneComprehensive.csv
0.5,94,prospr,*,*,fourPruneComprehensive.csv
0.5,95,prospr,357,5357,fourPruneComprehensive.csv
0.5,97,prospr,*,*,fourPruneComprehensive.csv
0.5,100,prospr,*,*,fourPruneComprehensive.csv
0.5,101,prospr,199,7699,fourPruneComprehensive.csv
0.5,103,prospr,19,3019,fourPruneComprehensive.csv
0.5,104,prospr,179,679,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,32,rigL,*,*,fourPruneComprehensive.csv
0.5,35,rigL,*,*,fourPruneComprehensive.csv
0.5,38,rigL,*,*,fourPruneComprehensive.csv
0.5,41,rigL,*,*,fourPruneComprehensive.csv
0.5,43,rigL,*,*,fourPruneComprehensive.csv
0.5,58,rigL,*,*,fourPruneComprehensive.csv
0.5,62,rigL,94,9094,fourPruneComprehensive.csv
0.5,70,rigL,*,*,fourPruneComprehensive.csv
0.5,74,rigL,256,6756,fourPruneComprehensive.csv
0.5,78,rigL,*,*,fourPruneComprehensive.csv
0.5,80,rigL,*,*,fourPruneComprehensive.csv
0.5,88,rigL,299,20799,fourPruneComprehensive.csv
0.5,92,rigL,*,*,fourPruneComprehensive.csv
0.5,101,rigL,*,*,fourPruneComprehensive.csv
0.5,106,rigL,422,4422,fourPruneComprehensive.csv
0.5,107,rigL,*,*,fourPruneComprehensive.csv
0.5,112,rigL,83,2083,fourPruneComprehensive.csv
0.5,113,rigL,*,*,fourPruneComprehensive.csv
0.5,115,rigL,103,9103,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,24,snip,347,8847,fourPruneComprehensive.csv
0.5,25,snip,367,15867,fourPruneComprehensive.csv
0.5,32,snip,*,*,fourPruneComprehensive.csv
0.5,34,snip,*,*,fourPruneComprehensive.csv
0.5,36,snip,*,*,fourPruneComprehensive.csv
0.5,38,snip,*,*,fourPruneComprehensive.csv
0.5,39,snip,*,*,fourPruneComprehensive.csv
0.5,40,snip,*,*,fourPruneComprehensive.csv
0.5,41,snip,*,*,fourPruneComprehensive.csv
0.5,44,snip,*,*,fourPruneComprehensive.csv
0.5,46,snip,*,*,fourPruneComprehensive.csv
0.5,47,snip,*,*,fourPruneComprehensive.csv
0.5,48,snip,*,*,fourPruneComprehensive.csv
0.5,49,snip,*,*,fourPruneComprehensive.csv
0.5,52,snip,*,*,fourPruneComprehensive.csv
0.5,56,snip,59,20559,fourPruneComprehensive.csv
0.5,59,snip,*,*,fourPruneComprehensive.csv
0.5,60,snip,219,18219,fourPruneComprehensive.csv
0.5,62,snip,222,18222,fourPruneComprehensive.csv
0.5,64,snip,*,*,fourPruneComprehensive.csv
0.5,65,snip,*,*,fourPruneComprehensive.csv
0.5,73,snip,*,*,fourPruneComprehensive.csv
0.5,74,snip,*,*,fourPruneComprehensive.csv
0.5,75,snip,342,1842,fourPruneComprehensive.csv
0.5,80,snip,*,*,fourPruneComprehensive.csv
0.5,82,snip,*,*,fourPruneComprehensive.csv
0.5,85,snip,*,*,fourPruneComprehensive.csv
0.5,93,snip,*,*,fourPruneComprehensive.csv
0.5,94,snip,*,*,fourPruneComprehensive.csv
0.567884445,95,snip,27,6527,fourPruneComprehensive.csv
0.5,97,snip,*,*,fourPruneComprehensive.csv
0.5,106,snip,389,15889,fourPruneComprehensive.csv
0.5,108,snip,208,11208,fourPruneComprehensive.csv
0.5,109,snip,*,*,fourPruneComprehensive.csv
0.5,111,snip,*,*,fourPruneComprehensive.csv
0.5,112,snip,369,8869,fourPruneComprehensive.csv
0.5,115,snip,*,*,fourPruneComprehensive.csv
0.5,116,snip,209,11209,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_128/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,30,synFlow,*,*,fourPruneComprehensive.csv
0.5,31,synFlow,*,*,fourPruneComprehensive.csv
0.5,33,synFlow,*,*,fourPruneComprehensive.csv
0.571965933,35,synFlow,341,16341,fourPruneComprehensive.csv
0.5,37,synFlow,*,*,fourPruneComprehensive.csv
0.577988088,38,synFlow,482,6982,fourPruneComprehensive.csv
0.597835243,39,synFlow,162,11662,fourPruneComprehensive.csv
0.625985384,41,synFlow,306,2306,fourPruneComprehensive.csv
0.673782587,43,synFlow,165,11665,fourPruneComprehensive.csv
0.656736434,52,synFlow,8,14008,fourPruneComprehensive.csv
0.638189733,54,synFlow,308,2308,fourPruneComprehensive.csv
0.689528227,58,synFlow,309,2309,fourPruneComprehensive.csv
0.657836795,69,synFlow,191,18691,fourPruneComprehensive.csv
0.649633884,79,synFlow,492,6992,fourPruneComprehensive.csv
0.785982966,80,synFlow,312,2312,fourPruneComprehensive.csv
0.885238707,84,synFlow,495,6995,fourPruneComprehensive.csv
0.851546586,86,synFlow,154,4654,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,FORCE,*,*,fourPruneComprehensive.csv
0.557740808,28,FORCE,206,10206,fourPruneComprehensive.csv
0.564843357,32,FORCE,347,847,fourPruneComprehensive.csv
0.563502848,36,FORCE,55,12555,fourPruneComprehensive.csv
0.564903378,37,FORCE,32,5532,fourPruneComprehensive.csv
0.568444669,38,FORCE,373,7873,fourPruneComprehensive.csv
0.566984117,40,FORCE,351,851,fourPruneComprehensive.csv
0.561041951,42,FORCE,194,3194,fourPruneComprehensive.csv
0.586351097,52,FORCE,38,5538,fourPruneComprehensive.csv
0.613920987,53,FORCE,357,857,fourPruneComprehensive.csv
0.631387293,58,FORCE,40,5540,fourPruneComprehensive.csv
0.661738217,67,FORCE,361,861,fourPruneComprehensive.csv
0.664699316,69,FORCE,202,3202,fourPruneComprehensive.csv
0.670461357,71,FORCE,362,862,fourPruneComprehensive.csv
0.700652242,83,FORCE,203,3203,fourPruneComprehensive.csv
0.722680151,86,FORCE,44,5544,fourPruneComprehensive.csv
0.979752719,93,FORCE,367,867,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1,65,comb_search,41,1641,fourCombPrelimWider.csv
1,66,comb_search,60,660,fourCombPrelimWider.csv
1,67,comb_search,237,5237,fourCombPrelimMissing.csv
1,68,comb_search,161,961,fourCombPrelimWider.csv
1,69,comb_search,123,323,fourCombPrelimWider.csv
1,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1,75,comb_search,19,619,fourCombPrelimWider.csv
1,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1,78,comb_search,130,330,fourCombPrelimWider.csv
1,80,comb_search,*,*,fourCombPrelimMissing.csv
1,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1,83,comb_search,*,*,*
1,84,comb_search,*,*,*
1,85,comb_search,*,*,*
1,86,comb_search,*,*,fourCombPrelimMissing.csv
1,87,comb_search,*,*,*
1,88,comb_search,266,2266,fourCombPrelimMissing.csv
1,89,comb_search,107,1307,fourCombPrelimWider.csv
0.997118950,90,comb_search,140,140,fourCombPrelimWider.csv
1,91,comb_search,*,*,fourCombPrelimMissing.csv
1,92,comb_search,*,*,fourCombPrelimMissing.csv
1,93,comb_search,*,*,*
1,94,comb_search,*,*,*
1,95,comb_search,*,*,*
1,96,comb_search,*,*,fourCombPrelimWider.csv
1,97,comb_search,*,*,*

==> Appendix_Figures/diff_width_32/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,grasp,228,6228,fourPruneComprehensive.csv
0.5,28,grasp,*,*,fourPruneComprehensive.csv
0.568384647,29,grasp,48,1548,fourPruneComprehensive.csv
0.568424642,30,grasp,408,10908,fourPruneComprehensive.csv
0.635108650,36,grasp,393,3893,fourPruneComprehensive.csv
0.628566265,44,grasp,76,8576,fourPruneComprehensive.csv
0.647573113,55,grasp,80,8580,fourPruneComprehensive.csv
0.675223053,64,grasp,62,1562,fourPruneComprehensive.csv
0.785162687,68,grasp,243,6243,fourPruneComprehensive.csv
0.798247397,84,grasp,405,3905,fourPruneComprehensive.csv
0.790544569,94,grasp,428,10928,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.643871784,21,imp,279,12779,fourPruneComprehensive.csv
0.709275365,25,imp,101,8101,fourPruneComprehensive.csv
0.787303448,26,imp,283,12783,fourPruneComprehensive.csv
0.916349888,32,imp,266,5766,fourPruneComprehensive.csv
0.921831846,45,imp,271,5771,fourPruneComprehensive.csv
0.950642228,58,imp,114,8114,fourPruneComprehensive.csv
0.957724810,59,imp,274,5774,fourPruneComprehensive.csv
0.998499453,60,imp,475,17475,fourPruneComprehensive.csv
0.996158600,62,imp,135,15135,fourPruneComprehensive.csv
0.993577659,70,imp,476,17476,fourPruneComprehensive.csv
1,77,imp,139,15139,fourPruneComprehensive.csv
1,78,imp,277,5777,fourPruneComprehensive.csv
1,82,imp,*,*,fourPruneComprehensive.csv
0.999719918,84,imp,120,8120,fourPruneComprehensive.csv
1,90,imp,281,5781,fourPruneComprehensive.csv
0.997579157,95,imp,461,10461,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,20,imp_LTH,*,*,diff_width_lth_patch.csv
0.5,21,imp_LTH,181,1781,diff_width_lth_patch.csv
0.583550096,23,imp_LTH,11,611,diff_width_lth_patch.csv
0.722860217,24,imp_LTH,12,612,diff_width_lth_patch.csv
0.747148991,26,imp_LTH,145,145,diff_width_lth_patch.csv
0.790904701,32,imp_LTH,16,616,diff_width_lth_patch.csv
0.798627496,34,imp_LTH,121,1321,diff_width_lth_patch.csv
0.789724290,48,imp_LTH,23,623,diff_width_lth_patch.csv
0.826257467,49,imp_LTH,190,390,diff_width_lth_patch.csv
0.798707545,54,imp_LTH,196,1796,diff_width_lth_patch.csv
0.798347414,55,imp_LTH,191,391,diff_width_lth_patch.csv
0.785942912,63,imp_LTH,193,393,diff_width_lth_patch.csv
0.795626402,69,imp_LTH,130,1330,diff_width_lth_patch.csv
0.973490477,73,imp_LTH,28,628,diff_width_lth_patch.csv
0.988455832,74,imp_LTH,98,1098,diff_width_lth_patch.csv
0.979592681,82,imp_LTH,197,397,diff_width_lth_patch.csv
1,88,imp_LTH,198,398,diff_width_lth_patch.csv

==> Appendix_Figures/diff_width_32/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.582469702,25,iter_snip,217,2717,fourPruneComprehensive.csv
0.648253381,36,iter_snip,106,19106,fourPruneComprehensive.csv
0.685406744,61,iter_snip,231,2731,fourPruneComprehensive.csv
0.736865282,62,iter_snip,392,392,fourPruneComprehensive.csv
0.816854060,81,iter_snip,417,7417,fourPruneComprehensive.csv
0.799887955,84,iter_snip,238,2738,fourPruneComprehensive.csv
0.818914831,98,iter_snip,239,2739,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,prospr,491,16991,fourPruneComprehensive.csv
0.568424642,27,prospr,473,9973,fourPruneComprehensive.csv
0.565023422,33,prospr,114,614,fourPruneComprehensive.csv
0.560341716,35,prospr,499,16999,fourPruneComprehensive.csv
0.564643264,38,prospr,481,9981,fourPruneComprehensive.csv
0.559121311,40,prospr,462,2962,fourPruneComprehensive.csv
0.560401738,41,prospr,119,619,fourPruneComprehensive.csv
0.582269609,50,prospr,484,9984,fourPruneComprehensive.csv
0.599595845,55,prospr,164,14664,fourPruneComprehensive.csv
0.647853255,61,prospr,466,2966,fourPruneComprehensive.csv
0.765935719,77,prospr,148,7648,fourPruneComprehensive.csv
0.886519134,81,prospr,470,2970,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,rigL,55,16055,fourPruneComprehensive.csv
0.5,32,rigL,*,*,fourPruneComprehensive.csv
0.5,35,rigL,*,*,fourPruneComprehensive.csv
0.5,38,rigL,*,*,fourPruneComprehensive.csv
0.501580596,39,rigL,367,4367,fourPruneComprehensive.csv
0.5,41,rigL,*,*,fourPruneComprehensive.csv
0.538653910,43,rigL,44,9044,fourPruneComprehensive.csv
0.957384646,54,rigL,229,13729,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,snip,481,13481,fourPruneComprehensive.csv
0.560001612,25,snip,121,4121,fourPruneComprehensive.csv
0.560101628,28,snip,163,18163,fourPruneComprehensive.csv
0.564803302,32,snip,125,4125,fourPruneComprehensive.csv
0.571185648,33,snip,306,8806,fourPruneComprehensive.csv
0.594453990,34,snip,127,4127,fourPruneComprehensive.csv
0.568424642,40,snip,287,1787,fourPruneComprehensive.csv
0.559821546,44,snip,331,15831,fourPruneComprehensive.csv
0.558120906,48,snip,293,1793,fourPruneComprehensive.csv
0.564883351,50,snip,154,11154,fourPruneComprehensive.csv
0.566984117,52,snip,313,8813,fourPruneComprehensive.csv
0.568964839,54,snip,134,4134,fourPruneComprehensive.csv
0.560261667,56,snip,295,1795,fourPruneComprehensive.csv
0.553859413,59,snip,315,8815,fourPruneComprehensive.csv
0.559381366,60,snip,475,6475,fourPruneComprehensive.csv
0.564783335,61,snip,135,4135,fourPruneComprehensive.csv
0.601276457,64,snip,136,4136,fourPruneComprehensive.csv
0.669661105,65,snip,477,6477,fourPruneComprehensive.csv
0.701692581,68,snip,497,13497,fourPruneComprehensive.csv
0.812612534,71,snip,158,11158,fourPruneComprehensive.csv
0.791124821,83,snip,319,8819,fourPruneComprehensive.csv
0.784582436,97,snip,143,4143,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_32/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,24,synFlow,*,*,fourPruneComprehensive.csv
0.649533808,25,synFlow,89,4589,fourPruneComprehensive.csv
0.638169765,27,synFlow,90,4590,fourPruneComprehensive.csv
0.613080680,30,synFlow,253,2253,fourPruneComprehensive.csv
0.608719110,31,synFlow,433,6933,fourPruneComprehensive.csv
0.675943315,33,synFlow,95,4595,fourPruneComprehensive.csv
0.692229211,35,synFlow,257,2257,fourPruneComprehensive.csv
0.705113828,40,synFlow,260,2260,fourPruneComprehensive.csv
0.718878806,47,synFlow,441,6941,fourPruneComprehensive.csv
0.798647523,50,synFlow,282,9282,fourPruneComprehensive.csv
0.787123382,55,synFlow,463,13963,fourPruneComprehensive.csv
0.945720434,61,synFlow,265,2265,fourPruneComprehensive.csv
0.974530816,70,synFlow,266,2266,fourPruneComprehensive.csv
0.976931691,73,synFlow,127,11627,fourPruneComprehensive.csv
0.956404328,75,synFlow,467,13967,fourPruneComprehensive.csv
0.962966681,76,synFlow,267,2267,fourPruneComprehensive.csv
0.957224607,79,synFlow,289,9289,fourPruneComprehensive.csv
0.943479657,80,synFlow,449,6949,fourPruneComprehensive.csv
0.966908097,81,synFlow,270,2270,fourPruneComprehensive.csv
0.950082004,82,synFlow,450,6950,fourPruneComprehensive.csv
0.961286068,84,synFlow,290,9290,fourPruneComprehensive.csv
0.973050296,89,synFlow,271,2271,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,FORCE,235,7735,fourPruneComprehensive.csv
0.675923347,22,FORCE,215,715,fourPruneComprehensive.csv
0.679824710,25,FORCE,217,717,fourPruneComprehensive.csv
0.792945445,26,FORCE,398,5398,fourPruneComprehensive.csv
0.798427463,27,FORCE,218,718,fourPruneComprehensive.csv
0.965627611,57,FORCE,226,726,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv

==> Appendix_Figures/diff_width_4/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.561001956,24,grasp,417,1417,fourPruneComprehensive.csv
0.653135121,26,grasp,418,1418,fourPruneComprehensive.csv
0.679624677,27,grasp,259,3759,fourPruneComprehensive.csv
0.694950163,31,grasp,261,3761,fourPruneComprehensive.csv
0.850706279,33,grasp,263,3763,fourPruneComprehensive.csv
0.882877827,47,grasp,109,6109,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.611780226,20,imp,129,5629,fourPruneComprehensive.csv
0.797006905,21,imp,289,3289,fourPruneComprehensive.csv
0.836341083,31,imp,296,3296,fourPruneComprehensive.csv
0.875195086,33,imp,458,958,fourPruneComprehensive.csv
0.961646199,47,imp,463,963,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,19,imp_LTH,*,*,diff_width_lth_patch.csv
0.631507337,20,imp_LTH,13,13,diff_width_lth_patch.csv
0.635448754,21,imp_LTH,81,481,diff_width_lth_patch.csv
0.713296771,23,imp_LTH,48,248,diff_width_lth_patch.csv
0.796626806,25,imp_LTH,84,484,diff_width_lth_patch.csv
0.833800197,29,imp_LTH,87,487,diff_width_lth_patch.csv
0.825357139,38,imp_LTH,93,493,diff_width_lth_patch.csv
0.909047246,45,imp_LTH,94,494,diff_width_lth_patch.csv
0.962346435,52,imp_LTH,164,964,diff_width_lth_patch.csv

==> Appendix_Figures/diff_width_4/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.755812109,21,iter_snip,427,4927,fourPruneComprehensive.csv
0.798727512,25,iter_snip,88,2588,fourPruneComprehensive.csv
0.780961156,29,iter_snip,272,7272,fourPruneComprehensive.csv
0.788904011,31,iter_snip,433,4933,fourPruneComprehensive.csv
0.798867583,32,iter_snip,94,2594,fourPruneComprehensive.csv
0.798287392,36,iter_snip,98,2598,fourPruneComprehensive.csv
0.919490993,37,iter_snip,118,9618,fourPruneComprehensive.csv
0.972230017,57,iter_snip,257,257,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,prospr,21,14521,fourPruneComprehensive.csv
0.534752488,23,prospr,342,9842,fourPruneComprehensive.csv
0.611940324,24,prospr,161,5161,fourPruneComprehensive.csv
0.691929102,25,prospr,482,482,fourPruneComprehensive.csv
0.819014847,28,prospr,484,484,fourPruneComprehensive.csv
0.831639409,30,prospr,327,2827,fourPruneComprehensive.csv
0.794405997,34,prospr,170,5170,fourPruneComprehensive.csv
0.963386834,41,prospr,173,5173,fourPruneComprehensive.csv
0.956444323,50,prospr,175,5175,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.565203488,23,rigL,406,8906,fourPruneComprehensive.csv
0.611840248,25,rigL,65,6565,fourPruneComprehensive.csv
0.608018875,26,rigL,245,11245,fourPruneComprehensive.csv
0.678404212,29,rigL,227,4227,fourPruneComprehensive.csv
0.724020660,30,rigL,68,6568,fourPruneComprehensive.csv
0.781061172,32,rigL,392,1892,fourPruneComprehensive.csv
0.906546354,33,rigL,251,11251,fourPruneComprehensive.csv
0.899183691,50,rigL,99,13599,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,20,snip,491,3991,fourPruneComprehensive.csv
0.585690856,21,snip,371,20371,fourPruneComprehensive.csv
0.574166715,23,snip,351,13351,fourPruneComprehensive.csv
0.605437934,25,snip,332,6332,fourPruneComprehensive.csv
0.802588940,26,snip,173,8673,fourPruneComprehensive.csv
0.802148759,31,snip,497,3997,fourPruneComprehensive.csv
0.799727917,32,snip,158,1658,fourPruneComprehensive.csv
0.797707200,33,snip,159,1659,fourPruneComprehensive.csv
0.963766932,34,snip,160,1660,fourPruneComprehensive.csv
0.959885538,35,snip,161,1661,fourPruneComprehensive.csv
0.962386489,36,snip,162,1662,fourPruneComprehensive.csv
0.959245324,37,snip,2,4002,fourPruneComprehensive.csv
0.994998217,57,snip,186,8686,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_4/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.566423893,22,synFlow,479,11479,fourPruneComprehensive.csv
0.582089543,23,synFlow,119,2119,fourPruneComprehensive.csv
0.621123612,25,synFlow,120,2120,fourPruneComprehensive.csv
0.631087184,26,synFlow,142,9142,fourPruneComprehensive.csv
0.645332336,31,synFlow,305,6805,fourPruneComprehensive.csv
0.798847556,33,synFlow,128,2128,fourPruneComprehensive.csv
0.871053576,45,synFlow,132,2132,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.557280600,22,FORCE,412,5412,fourPruneComprehensive.csv
0.559821546,23,FORCE,72,3072,fourPruneComprehensive.csv
0.624804914,24,FORCE,231,731,fourPruneComprehensive.csv
0.671581745,25,FORCE,233,733,fourPruneComprehensive.csv
0.674042642,26,FORCE,74,3074,fourPruneComprehensive.csv
0.699751914,28,FORCE,236,736,fourPruneComprehensive.csv
0.798207343,32,FORCE,77,3077,fourPruneComprehensive.csv
0.798507452,34,FORCE,239,739,fourPruneComprehensive.csv
0.960665822,42,FORCE,263,7763,fourPruneComprehensive.csv
0.963566899,50,FORCE,265,7765,fourPruneComprehensive.csv
0.998319387,81,FORCE,270,7770,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1,65,comb_search,41,1641,fourCombPrelimWider.csv
1,66,comb_search,60,660,fourCombPrelimWider.csv
1,67,comb_search,237,5237,fourCombPrelimMissing.csv
1,68,comb_search,161,961,fourCombPrelimWider.csv
1,69,comb_search,123,323,fourCombPrelimWider.csv

==> Appendix_Figures/diff_width_5/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.573826551,25,grasp,434,1434,fourPruneComprehensive.csv
0.720519364,27,grasp,115,6115,fourPruneComprehensive.csv
0.724780917,28,grasp,273,3773,fourPruneComprehensive.csv
0.789644301,31,grasp,117,6117,fourPruneComprehensive.csv
0.798707545,34,grasp,300,10800,fourPruneComprehensive.csv
0.826157391,40,grasp,444,1444,fourPruneComprehensive.csv
0.832959890,46,grasp,465,8465,fourPruneComprehensive.csv
0.960905910,58,grasp,288,3788,fourPruneComprehensive.csv
0.963867009,70,grasp,451,1451,fourPruneComprehensive.csv
0.975751281,72,grasp,472,8472,fourPruneComprehensive.csv
0.994097888,74,grasp,453,1453,fourPruneComprehensive.csv
1,78,grasp,454,1454,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.686567187,20,imp,5,15005,fourPruneComprehensive.csv
0.657956839,21,imp,345,17345,fourPruneComprehensive.csv
0.774818957,22,imp,346,17346,fourPruneComprehensive.csv
0.798827589,28,imp,490,7990,fourPruneComprehensive.csv
0.876895666,30,imp,151,5651,fourPruneComprehensive.csv
0.946700811,33,imp,474,974,fourPruneComprehensive.csv
0.971049607,50,imp,479,979,fourPruneComprehensive.csv
0.984334350,52,imp,340,10340,fourPruneComprehensive.csv
0.996558785,56,imp,321,3321,fourPruneComprehensive.csv
0.963106692,66,imp,343,10343,fourPruneComprehensive.csv
0.966628015,67,imp,3,8003,fourPruneComprehensive.csv
0.963646889,71,imp,5,8005,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,imp_LTH,67,1667,diff_width_lth_patch.csv
0.686587155,22,imp_LTH,199,1199,diff_width_lth_patch.csv
0.798207343,23,imp_LTH,98,498,diff_width_lth_patch.csv
0.899563849,34,imp_LTH,8,1208,diff_width_lth_patch.csv
0.879956782,41,imp_LTH,75,275,diff_width_lth_patch.csv
0.908787191,49,imp_LTH,43,43,diff_width_lth_patch.csv
0.953163147,52,imp_LTH,78,278,diff_width_lth_patch.csv
0.962106347,53,imp_LTH,44,44,diff_width_lth_patch.csv
0.960445762,57,imp_LTH,181,981,diff_width_lth_patch.csv
0.999259710,58,imp_LTH,113,513,diff_width_lth_patch.csv
0.999479830,64,imp_LTH,46,46,diff_width_lth_patch.csv
0.998499453,68,imp_LTH,81,281,diff_width_lth_patch.csv
1,70,imp_LTH,82,282,diff_width_lth_patch.csv

==> Appendix_Figures/diff_width_5/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.661698222,23,iter_snip,283,7283,fourPruneComprehensive.csv
0.692709386,24,iter_snip,263,263,fourPruneComprehensive.csv
0.713516891,27,iter_snip,286,7286,fourPruneComprehensive.csv
0.759933591,28,iter_snip,128,9628,fourPruneComprehensive.csv
0.756872475,29,iter_snip,468,11968,fourPruneComprehensive.csv
0.798847556,30,iter_snip,107,2607,fourPruneComprehensive.csv
0.798627496,33,iter_snip,271,271,fourPruneComprehensive.csv
0.798587501,42,iter_snip,135,9635,fourPruneComprehensive.csv
0.941799045,49,iter_snip,117,2617,fourPruneComprehensive.csv
0.993857801,65,iter_snip,280,280,fourPruneComprehensive.csv
1,81,iter_snip,*,*,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,prospr,177,5177,fourPruneComprehensive.csv
0.595114231,24,prospr,17,7517,fourPruneComprehensive.csv
0.600556195,25,prospr,338,2838,fourPruneComprehensive.csv
0.622804224,26,prospr,178,5178,fourPruneComprehensive.csv
0.663518846,27,prospr,339,2839,fourPruneComprehensive.csv
0.673662543,30,prospr,342,2842,fourPruneComprehensive.csv
0.686907291,31,prospr,24,7524,fourPruneComprehensive.csv
0.713616908,33,prospr,344,2844,fourPruneComprehensive.csv
0.782981873,37,prospr,188,5188,fourPruneComprehensive.csv
0.989156067,46,prospr,30,7530,fourPruneComprehensive.csv
0.969889164,47,prospr,190,5190,fourPruneComprehensive.csv
0.961786270,56,prospr,12,512,fourPruneComprehensive.csv
0.961786270,58,prospr,13,513,fourPruneComprehensive.csv
0.999699891,64,prospr,14,514,fourPruneComprehensive.csv
0.981053174,65,prospr,354,2854,fourPruneComprehensive.csv
0.998759568,69,prospr,355,2855,fourPruneComprehensive.csv
0.993017495,73,prospr,197,5197,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,rigL,*,*,fourPruneComprehensive.csv
0.5,24,rigL,*,*,fourPruneComprehensive.csv
0.627445877,25,rigL,261,11261,fourPruneComprehensive.csv
0.661037982,28,rigL,83,6583,fourPruneComprehensive.csv
0.701792657,29,rigL,103,13603,fourPruneComprehensive.csv
0.739926398,30,rigL,248,4248,fourPruneComprehensive.csv
0.798827589,34,rigL,407,1907,fourPruneComprehensive.csv
0.832039535,39,rigL,252,4252,fourPruneComprehensive.csv
0.831959486,43,rigL,414,1914,fourPruneComprehensive.csv
0.962466478,45,rigL,413,1913,fourPruneComprehensive.csv
0.963526845,48,rigL,434,8934,fourPruneComprehensive.csv
0.990156472,54,rigL,96,6596,fourPruneComprehensive.csv
0.986555159,63,rigL,98,6598,fourPruneComprehensive.csv
0.976271451,64,rigL,258,4258,fourPruneComprehensive.csv
0.984934568,65,rigL,261,4261,fourPruneComprehensive.csv
0.998039305,67,rigL,441,8941,fourPruneComprehensive.csv
0.995298326,69,rigL,421,1921,fourPruneComprehensive.csv
1,73,rigL,422,1922,fourPruneComprehensive.csv
0.993297577,77,rigL,262,4262,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.649433792,23,snip,7,4007,fourPruneComprehensive.csv
0.666199803,27,snip,10,4010,fourPruneComprehensive.csv
0.684706509,29,snip,171,1671,fourPruneComprehensive.csv
0.741186798,36,snip,356,6356,fourPruneComprehensive.csv
0.867272198,41,snip,199,8699,fourPruneComprehensive.csv
0.964307129,59,snip,183,1683,fourPruneComprehensive.csv
0.999339759,71,snip,46,11046,fourPruneComprehensive.csv
1,81,snip,188,1688,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_5/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.593673706,22,synFlow,335,13835,fourPruneComprehensive.csv
0.585890949,23,synFlow,315,6815,fourPruneComprehensive.csv
0.638109744,24,synFlow,136,2136,fourPruneComprehensive.csv
0.649453819,29,synFlow,481,4481,fourPruneComprehensive.csv
0.679384589,33,synFlow,2,11502,fourPruneComprehensive.csv
0.684066236,34,synFlow,144,2144,fourPruneComprehensive.csv
0.704573631,36,synFlow,145,2145,fourPruneComprehensive.csv
0.747649133,41,synFlow,327,6827,fourPruneComprehensive.csv
0.901384473,45,synFlow,148,2148,fourPruneComprehensive.csv
0.952823043,58,synFlow,151,2151,fourPruneComprehensive.csv
0.967708349,64,synFlow,492,4492,fourPruneComprehensive.csv
0.999199688,67,synFlow,13,11513,fourPruneComprehensive.csv
0.991536975,75,synFlow,336,6836,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.591092765,22,FORCE,273,7773,fourPruneComprehensive.csv
0.616161823,23,FORCE,254,754,fourPruneComprehensive.csv
0.626705587,24,FORCE,434,5434,fourPruneComprehensive.csv
0.619863153,25,FORCE,133,17133,fourPruneComprehensive.csv
0.645312309,26,FORCE,95,3095,fourPruneComprehensive.csv
0.760713875,33,FORCE,100,3100,fourPruneComprehensive.csv
0.805289924,34,FORCE,441,5441,fourPruneComprehensive.csv
0.800828278,36,FORCE,103,3103,fourPruneComprehensive.csv
0.791845083,37,FORCE,264,764,fourPruneComprehensive.csv
0.792105138,41,FORCE,105,3105,fourPruneComprehensive.csv
0.903805375,47,FORCE,106,3106,fourPruneComprehensive.csv
0.959485412,58,FORCE,449,5449,fourPruneComprehensive.csv
0.987035334,69,FORCE,111,3111,fourPruneComprehensive.csv
0.989636242,72,FORCE,113,3113,fourPruneComprehensive.csv
0.989976406,73,FORCE,273,773,fourPruneComprehensive.csv
0.987355471,82,FORCE,115,3115,fourPruneComprehensive.csv
0.995778501,83,FORCE,315,14815,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/GraSP-It.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.562662542,23,GraSP-It,412,9412,fourPruneComprehensive.csv
0.560961962,24,GraSP-It,391,2391,fourPruneComprehensive.csv
0.613520861,26,GraSP-It,433,16433,fourPruneComprehensive.csv
0.661658168,31,GraSP-It,56,56,fourPruneComprehensive.csv
0.670461357,32,GraSP-It,58,58,fourPruneComprehensive.csv
0.740246475,36,GraSP-It,242,4742,fourPruneComprehensive.csv
0.758633137,38,GraSP-It,62,62,fourPruneComprehensive.csv
0.757312655,45,GraSP-It,404,2404,fourPruneComprehensive.csv
0.823656499,46,GraSP-It,64,64,fourPruneComprehensive.csv
0.965567589,49,GraSP-It,405,2405,fourPruneComprehensive.csv
0.955543995,58,GraSP-It,267,11767,fourPruneComprehensive.csv
0.984914541,69,GraSP-It,429,9429,fourPruneComprehensive.csv
0.997018933,71,GraSP-It,410,2410,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1,65,comb_search,41,1641,fourCombPrelimWider.csv
1,66,comb_search,60,660,fourCombPrelimWider.csv
1,67,comb_search,237,5237,fourCombPrelimMissing.csv
1,68,comb_search,161,961,fourCombPrelimWider.csv
1,69,comb_search,123,323,fourCombPrelimWider.csv
1,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1,75,comb_search,19,619,fourCombPrelimWider.csv
1,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1,78,comb_search,130,330,fourCombPrelimWider.csv
1,80,comb_search,*,*,fourCombPrelimMissing.csv
1,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1,83,comb_search,*,*,*
1,84,comb_search,*,*,*

==> Appendix_Figures/diff_width_6/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,24,grasp,*,*,fourPruneComprehensive.csv
0.624684870,25,grasp,135,6135,fourPruneComprehensive.csv
0.700492203,27,grasp,136,6136,fourPruneComprehensive.csv
0.714077055,31,grasp,299,3799,fourPruneComprehensive.csv
0.763834953,37,grasp,143,6143,fourPruneComprehensive.csv
0.777980089,39,grasp,305,3805,fourPruneComprehensive.csv
0.798207343,45,grasp,468,1468,fourPruneComprehensive.csv
0.859409392,56,grasp,470,1470,fourPruneComprehensive.csv
0.972330034,84,grasp,476,1476,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.661658168,20,imp,187,12687,fourPruneComprehensive.csv
0.770137250,21,imp,7,8007,fourPruneComprehensive.csv
0.784262359,22,imp,27,15027,fourPruneComprehensive.csv
0.778340220,24,imp,9,8009,fourPruneComprehensive.csv
0.784082294,26,imp,11,8011,fourPruneComprehensive.csv
0.789004028,28,imp,353,10353,fourPruneComprehensive.csv
0.780260921,29,imp,333,3333,fourPruneComprehensive.csv
0.851846635,30,imp,14,8014,fourPruneComprehensive.csv
0.904745698,35,imp,176,5676,fourPruneComprehensive.csv
0.922412097,43,imp,499,999,fourPruneComprehensive.csv
0.968948841,44,imp,180,5680,fourPruneComprehensive.csv
0.976991713,50,imp,341,3341,fourPruneComprehensive.csv
0.963606894,51,imp,362,10362,fourPruneComprehensive.csv
0.993397593,57,imp,43,15043,fourPruneComprehensive.csv
0.963806987,58,imp,23,8023,fourPruneComprehensive.csv
0.988495886,64,imp,364,10364,fourPruneComprehensive.csv
0.965307534,65,imp,184,5684,fourPruneComprehensive.csv
0.989036024,66,imp,4,1004,fourPruneComprehensive.csv
0.999139667,67,imp,205,12705,fourPruneComprehensive.csv
1,68,imp,5,1005,fourPruneComprehensive.csv
0.997619152,69,imp,185,5685,fourPruneComprehensive.csv
0.992237210,72,imp,7,1007,fourPruneComprehensive.csv
0.999739885,73,imp,27,8027,fourPruneComprehensive.csv
0.999639869,74,imp,347,3347,fourPruneComprehensive.csv
0.987815619,82,imp,349,3349,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num
0.598775566,19,imp_LTH,55,1455
0.649433792,23,imp_LTH,124,1924
0.655055821,24,imp_LTH,86,286
0.772338033,25,imp_LTH,121,521
0.800608218,30,imp_LTH,124,524
0.795046210,34,imp_LTH,30,1230
0.798667550,35,imp_LTH,96,296
0.861810267,37,imp_LTH,130,530
0.875015020,48,imp_LTH,99,299
0.888459861,53,imp_LTH,100,300
0.963586867,63,imp_LTH,4,1004
0.959525406,69,imp_LTH,141,1941
1,71,imp_LTH,70,70
0.966227829,72,imp_LTH,138,538
0.967248201,73,imp_LTH,173,773
1,74,imp_LTH,71,71
0.995538414,76,imp_LTH,106,306
0.968728721,78,imp_LTH,140,540
0.992037117,83,imp_LTH,107,307

==> Appendix_Figures/diff_width_6/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.758493066,23,iter_snip,305,7305,fourPruneComprehensive.csv
0.811472118,34,iter_snip,133,2633,fourPruneComprehensive.csv
0.798687518,36,iter_snip,135,2635,fourPruneComprehensive.csv
0.828498244,46,iter_snip,478,4978,fourPruneComprehensive.csv
0.834360361,47,iter_snip,298,298,fourPruneComprehensive.csv
0.988715947,53,iter_snip,320,7320,fourPruneComprehensive.csv
0.996658802,58,iter_snip,161,9661,fourPruneComprehensive.csv
0.967368245,60,iter_snip,301,301,fourPruneComprehensive.csv
0.992537320,65,iter_snip,322,7322,fourPruneComprehensive.csv
0.995598435,70,iter_snip,324,7324,fourPruneComprehensive.csv
1,72,iter_snip,485,4985,fourPruneComprehensive.csv
1,77,iter_snip,346,14346,fourPruneComprehensive.csv
0.999919951,78,iter_snip,146,2646,fourPruneComprehensive.csv
0.994738102,82,iter_snip,147,2647,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.546836853,23,prospr,39,7539,fourPruneComprehensive.csv
0.637309432,24,prospr,379,9879,fourPruneComprehensive.csv
0.608058929,26,prospr,41,7541,fourPruneComprehensive.csv
0.782001495,27,prospr,381,9881,fourPruneComprehensive.csv
0.789264143,37,prospr,30,530,fourPruneComprehensive.csv
0.859869540,47,prospr,372,2872,fourPruneComprehensive.csv
0.877135754,50,prospr,53,7553,fourPruneComprehensive.csv
0.964967370,54,prospr,34,534,fourPruneComprehensive.csv
0.979912758,64,prospr,36,536,fourPruneComprehensive.csv
0.999779940,66,prospr,376,2876,fourPruneComprehensive.csv
0.998579502,70,prospr,37,537,fourPruneComprehensive.csv
0.985334694,71,prospr,378,2878,fourPruneComprehensive.csv
1,72,prospr,379,2879,fourPruneComprehensive.csv
0.998639524,74,prospr,399,9899,fourPruneComprehensive.csv
0.987115383,75,prospr,220,5220,fourPruneComprehensive.csv
1,77,prospr,40,540,fourPruneComprehensive.csv
0.990016401,81,prospr,381,2881,fourPruneComprehensive.csv
0.963006675,84,prospr,41,541,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.699791908,23,rigL,443,8943,fourPruneComprehensive.csv
0.790084422,29,rigL,110,6610,fourPruneComprehensive.csv
0.792505324,38,rigL,293,11293,fourPruneComprehensive.csv
0.798787534,47,rigL,297,11297,fourPruneComprehensive.csv
0.965667665,48,rigL,477,15977,fourPruneComprehensive.csv
0.955664039,62,rigL,119,6619,fourPruneComprehensive.csv
0.990276515,68,rigL,440,1940,fourPruneComprehensive.csv
1,69,rigL,120,6620,fourPruneComprehensive.csv
0.982413650,72,rigL,281,4281,fourPruneComprehensive.csv
0.982273638,74,rigL,283,4283,fourPruneComprehensive.csv
0.994057834,77,rigL,444,1944,fourPruneComprehensive.csv
0.994237900,78,rigL,285,4285,fourPruneComprehensive.csv
0.996178627,81,rigL,445,1945,fourPruneComprehensive.csv
0.999539852,83,rigL,125,6625,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,snip,229,15729,fourPruneComprehensive.csv
0.5,23,snip,230,15730,fourPruneComprehensive.csv
0.5,24,snip,389,13389,fourPruneComprehensive.csv
0.565363526,25,snip,210,8710,fourPruneComprehensive.csv
0.598635495,26,snip,29,4029,fourPruneComprehensive.csv
0.677523911,27,snip,30,4030,fourPruneComprehensive.csv
0.682425678,32,snip,195,1695,fourPruneComprehensive.csv
0.710475743,36,snip,379,6379,fourPruneComprehensive.csv
0.781821430,44,snip,381,6381,fourPruneComprehensive.csv
0.776059389,45,snip,201,1701,fourPruneComprehensive.csv
0.828638315,47,snip,62,11062,fourPruneComprehensive.csv
0.823616505,48,snip,202,1702,fourPruneComprehensive.csv
0.903705359,54,snip,204,1704,fourPruneComprehensive.csv
0.962286413,61,snip,45,4045,fourPruneComprehensive.csv
0.982073545,68,snip,387,6387,fourPruneComprehensive.csv
1,71,snip,208,1708,fourPruneComprehensive.csv
0.991256833,74,snip,209,1709,fourPruneComprehensive.csv
0.998479426,77,snip,230,8730,fourPruneComprehensive.csv
1,82,snip,231,8731,fourPruneComprehensive.csv
0.999659896,83,snip,391,6391,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_6/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,synFlow,177,9177,fourPruneComprehensive.csv
0.588711917,23,synFlow,337,6837,fourPruneComprehensive.csv
0.564403176,24,synFlow,18,11518,fourPruneComprehensive.csv
0.585210681,25,synFlow,378,20878,fourPruneComprehensive.csv
0.655496001,26,synFlow,499,4499,fourPruneComprehensive.csv
0.678744376,27,synFlow,1,4501,fourPruneComprehensive.csv
0.733404040,28,synFlow,341,6841,fourPruneComprehensive.csv
0.732923865,29,synFlow,2,4502,fourPruneComprehensive.csv
0.823996663,31,synFlow,3,4503,fourPruneComprehensive.csv
0.906166196,42,synFlow,9,4509,fourPruneComprehensive.csv
0.961546183,59,synFlow,353,6853,fourPruneComprehensive.csv
0.965927720,72,synFlow,176,2176,fourPruneComprehensive.csv
0.968488634,76,synFlow,358,6858,fourPruneComprehensive.csv
0.961246073,83,synFlow,19,4519,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,FORCE,*,*,fourPruneComprehensive.csv
0.550338149,23,FORCE,299,799,fourPruneComprehensive.csv
0.568964839,24,FORCE,319,7819,fourPruneComprehensive.csv
0.566543937,25,FORCE,139,3139,fourPruneComprehensive.csv
0.659857571,27,FORCE,301,801,fourPruneComprehensive.csv
0.718178570,33,FORCE,146,3146,fourPruneComprehensive.csv
0.739266157,36,FORCE,168,10168,fourPruneComprehensive.csv
0.792805433,37,FORCE,308,808,fourPruneComprehensive.csv
0.792245209,53,FORCE,153,3153,fourPruneComprehensive.csv
0.789824307,54,FORCE,314,814,fourPruneComprehensive.csv
0.798567474,55,FORCE,154,3154,fourPruneComprehensive.csv
0.847705185,61,FORCE,15,12515,fourPruneComprehensive.csv
0.987495482,68,FORCE,177,10177,fourPruneComprehensive.csv
0.997379065,75,FORCE,159,3159,fourPruneComprehensive.csv
1,85,FORCE,1,5501,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.960385740,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1,48,comb_search,301,26301,fourCombPerfect1.csv
1,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1,65,comb_search,41,1641,fourCombPrelimWider.csv
1,66,comb_search,60,660,fourCombPrelimWider.csv
1,67,comb_search,237,5237,fourCombPrelimMissing.csv
1,68,comb_search,161,961,fourCombPrelimWider.csv
1,69,comb_search,123,323,fourCombPrelimWider.csv
1,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1,75,comb_search,19,619,fourCombPrelimWider.csv
1,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1,78,comb_search,130,330,fourCombPrelimWider.csv
1,80,comb_search,*,*,fourCombPrelimMissing.csv
1,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1,83,comb_search,*,*,*
1,84,comb_search,*,*,*
1,85,comb_search,*,*,*
1,86,comb_search,*,*,fourCombPrelimMissing.csv

==> Appendix_Figures/diff_width_8/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.572506130,24,grasp,341,3841,fourPruneComprehensive.csv
0.638950050,26,grasp,2,1502,fourPruneComprehensive.csv
0.643071532,28,grasp,204,13204,fourPruneComprehensive.csv
0.679904759,31,grasp,5,1505,fourPruneComprehensive.csv
0.736545146,33,grasp,186,6186,fourPruneComprehensive.csv
0.855628014,54,grasp,375,10875,fourPruneComprehensive.csv
0.992917478,58,grasp,36,8536,fourPruneComprehensive.csv
0.977792025,85,grasp,362,3862,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,19,imp,413,17413,fourPruneComprehensive.csv
0.656596363,20,imp,253,19753,fourPruneComprehensive.csv
0.723100305,22,imp,54,8054,fourPruneComprehensive.csv
0.723680496,24,imp,236,12736,fourPruneComprehensive.csv
0.798807561,26,imp,56,8056,fourPruneComprehensive.csv
0.835140646,32,imp,59,8059,fourPruneComprehensive.csv
0.829678655,33,imp,220,5720,fourPruneComprehensive.csv
0.857208610,41,imp,405,10405,fourPruneComprehensive.csv
0.858028889,43,imp,385,3385,fourPruneComprehensive.csv
0.964387178,46,imp,226,5726,fourPruneComprehensive.csv
0.971229672,47,imp,406,10406,fourPruneComprehensive.csv
0.995718479,52,imp,47,1047,fourPruneComprehensive.csv
1,67,imp,250,12750,fourPruneComprehensive.csv
0.995998561,68,imp,50,1050,fourPruneComprehensive.csv
0.993377626,70,imp,71,8071,fourPruneComprehensive.csv
0.997859240,72,imp,412,10412,fourPruneComprehensive.csv
0.997659147,73,imp,52,1052,fourPruneComprehensive.csv
1,75,imp,53,1053,fourPruneComprehensive.csv
0.997279048,76,imp,54,1054,fourPruneComprehensive.csv
1,78,imp,394,3394,fourPruneComprehensive.csv
1,84,imp,415,10415,fourPruneComprehensive.csv
1,85,imp,395,3395,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,imp_LTH,101,1501,diff_width_lth_patch.csv
0.555499971,22,imp_LTH,165,565,diff_width_lth_patch.csv
0.774838924,23,imp_LTH,97,97,diff_width_lth_patch.csv
0.800908327,29,imp_LTH,136,336,diff_width_lth_patch.csv
0.816273868,35,imp_LTH,140,340,diff_width_lth_patch.csv
0.798387408,39,imp_LTH,142,342,diff_width_lth_patch.csv
0.870833516,43,imp_LTH,45,1045,diff_width_lth_patch.csv
0.859869540,48,imp_LTH,46,1046,diff_width_lth_patch.csv
0.963406801,57,imp_LTH,151,1751,diff_width_lth_patch.csv
0.987175405,67,imp_LTH,148,348,diff_width_lth_patch.csv
0.992397249,68,imp_LTH,51,1051,diff_width_lth_patch.csv
0.996498764,73,imp_LTH,117,117,diff_width_lth_patch.csv
1,74,imp_LTH,151,351,diff_width_lth_patch.csv
0.968888819,75,imp_LTH,53,1053,diff_width_lth_patch.csv
0.967288196,79,imp_LTH,118,118,diff_width_lth_patch.csv
0.986074984,81,imp_LTH,21,821,diff_width_lth_patch.csv
0.943119526,83,imp_LTH,119,119,diff_width_lth_patch.csv
0.999939978,84,imp_LTH,153,353,diff_width_lth_patch.csv

==> Appendix_Figures/diff_width_8/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.548477471,23,iter_snip,11,5011,fourPruneComprehensive.csv
0.568924785,24,iter_snip,172,2672,fourPruneComprehensive.csv
0.597555101,26,iter_snip,174,2674,fourPruneComprehensive.csv
0.627085745,29,iter_snip,195,9695,fourPruneComprehensive.csv
0.653915405,30,iter_snip,215,16715,fourPruneComprehensive.csv
0.659597456,33,iter_snip,17,5017,fourPruneComprehensive.csv
0.698471427,38,iter_snip,180,2680,fourPruneComprehensive.csv
0.814233124,43,iter_snip,183,2683,fourPruneComprehensive.csv
0.884718478,62,iter_snip,347,347,fourPruneComprehensive.csv
0.882037520,68,iter_snip,28,5028,fourPruneComprehensive.csv
0.972109973,70,iter_snip,29,5029,fourPruneComprehensive.csv
0.979672670,71,iter_snip,349,349,fourPruneComprehensive.csv
0.983774185,74,iter_snip,351,351,fourPruneComprehensive.csv
1,78,iter_snip,192,2692,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,prospr,405,2905,fourPruneComprehensive.csv
0.649433792,24,prospr,406,2906,fourPruneComprehensive.csv
0.648573458,27,prospr,70,570,fourPruneComprehensive.csv
0.649213731,33,prospr,251,5251,fourPruneComprehensive.csv
0.669981182,35,prospr,72,572,fourPruneComprehensive.csv
0.734284341,38,prospr,96,7596,fourPruneComprehensive.csv
0.736865282,40,prospr,436,9936,fourPruneComprehensive.csv
0.778680325,43,prospr,417,2917,fourPruneComprehensive.csv
0.798367441,46,prospr,78,578,fourPruneComprehensive.csv
0.850286126,52,prospr,259,5259,fourPruneComprehensive.csv
1,69,prospr,263,5263,fourPruneComprehensive.csv
0.989776313,74,prospr,85,585,fourPruneComprehensive.csv
0.993337631,76,prospr,426,2926,fourPruneComprehensive.csv
1,83,prospr,447,9947,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.546136618,27,rigL,149,6649,fourPruneComprehensive.csv
0.556960523,28,rigL,494,8994,fourPruneComprehensive.csv
0.613920987,29,rigL,154,6654,fourPruneComprehensive.csv
0.681445301,31,rigL,476,1976,fourPruneComprehensive.csv
0.679024458,34,rigL,493,8993,fourPruneComprehensive.csv
0.723020315,38,rigL,158,6658,fourPruneComprehensive.csv
0.796286643,44,rigL,480,1980,fourPruneComprehensive.csv
0.909667492,48,rigL,322,4322,fourPruneComprehensive.csv
0.937117338,58,rigL,4,9004,fourPruneComprehensive.csv
0.966968119,68,rigL,486,1986,fourPruneComprehensive.csv
0.985834897,69,rigL,349,11349,fourPruneComprehensive.csv
0.981953502,74,rigL,487,1987,fourPruneComprehensive.csv
0.988215744,85,rigL,491,1991,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.564463198,23,snip,415,6415,fourPruneComprehensive.csv
0.563862979,25,snip,416,6416,fourPruneComprehensive.csv
0.563602924,26,snip,417,6417,fourPruneComprehensive.csv
0.598675549,27,snip,96,11096,fourPruneComprehensive.csv
0.723080337,30,snip,100,11100,fourPruneComprehensive.csv
0.776839674,32,snip,240,1740,fourPruneComprehensive.csv
0.756092191,38,snip,264,8764,fourPruneComprehensive.csv
0.798687518,44,snip,267,8767,fourPruneComprehensive.csv
0.798987627,60,snip,271,8771,fourPruneComprehensive.csv
0.854887784,68,snip,112,11112,fourPruneComprehensive.csv
0.949861944,71,snip,434,6434,fourPruneComprehensive.csv
0.964467227,75,snip,115,11115,fourPruneComprehensive.csv
0.963246763,76,snip,95,4095,fourPruneComprehensive.csv
1,83,snip,437,6437,fourPruneComprehensive.csv

==> Appendix_Figures/diff_width_8/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,synFlow,*,*,fourPruneComprehensive.csv
0.568944812,23,synFlow,43,4543,fourPruneComprehensive.csv
0.579028428,25,synFlow,65,11565,fourPruneComprehensive.csv
0.681185246,26,synFlow,385,6885,fourPruneComprehensive.csv
0.704833746,27,synFlow,226,9226,fourPruneComprehensive.csv
0.731223226,30,synFlow,48,4548,fourPruneComprehensive.csv
0.820775509,35,synFlow,392,6892,fourPruneComprehensive.csv
0.912288427,59,synFlow,59,4559,fourPruneComprehensive.csv
0.978192151,60,synFlow,79,11579,fourPruneComprehensive.csv
0.970329344,69,synFlow,81,11581,fourPruneComprehensive.csv
0.980833113,72,synFlow,221,2221,fourPruneComprehensive.csv
0.979852736,74,synFlow,62,4562,fourPruneComprehensive.csv
0.988055706,79,synFlow,224,2224,fourPruneComprehensive.csv

==> Figures/95_recovery/recovery_16/FORCE.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,FORCE,374,23874,fourCombMinimalFixed.csv
0.561082006,22,FORCE,259,11259,fourCombMinimalFixed.csv
0.560961962,25,FORCE,54,7054,fourCombMinimalFixed.csv
0.561001956,26,FORCE,192,22192,fourCombMinimalFixed.csv
0.549497843,27,FORCE,10,20510,fourCombMinimalFixed.csv
0.558461070,28,FORCE,467,15467,fourCombMinimalFixed.csv
0.561482131,29,FORCE,195,22195,fourCombMinimalFixed.csv
0.564823329,30,FORCE,373,5373,fourCombMinimalFixed.csv
0.581429303,31,FORCE,399,7899,fourCombMinimalFixed.csv
0.609399378,35,FORCE,402,7902,fourCombMinimalFixed.csv
0.627545893,38,FORCE,334,334,fourCombMinimalFixed.csv
0.683846176,40,FORCE,94,94,333_prune_const_lr.csv

==> Figures/95_recovery/recovery_16/GraSP-It.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,GraSP-It,93,1693,333_prune_const_lr.csv
0.5,24,GraSP-It,*,*,fourCombMinimalFixed.csv
0.568284571,25,GraSP-It,235,17735,fourCombMinimalFixed.csv
0.568224549,29,GraSP-It,99,2599,fourCombMinimalFixed.csv
0.558481038,30,GraSP-It,56,16056,fourCombMinimalFixed.csv
0.560961962,31,GraSP-It,103,21103,fourCombMinimalFixed.csv
0.561041951,32,GraSP-It,465,5965,fourCombMinimalFixed.csv
0.608879209,33,GraSP-It,102,2602,fourCombMinimalFixed.csv
0.600616217,39,GraSP-It,63,263,333_prune_const_lr.csv

==> Figures/95_recovery/recovery_16/comb_search.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,333_firstPhase_const_lr.csv
0.5,12,comb_search,*,*,333_firstPhase_const_lr.csv
0.5,13,comb_search,*,*,333_firstPhase_const_lr.csv
0.565623641,15,comb_search,3,3,333_firstPhase_const_lr.csv
0.594413996,16,comb_search,12,12,333_firstPhase_const_lr.csv
0.678984463,19,comb_search,15,15,secondPhaseMore.csv
0.710415721,20,comb_search,55,55,333_secondPhase_const_lr.csv
0.794245958,21,comb_search,13,3813,secondPhaseMore.csv
0.811912298,22,comb_search,30,3430,secondPhaseMore.csv
0.826237440,23,comb_search,57,257,secondPhaseCombFixedInit.csv
0.840502560,24,comb_search,108,1508,secondPhaseMore.csv
0.947241008,25,comb_search,163,363,secondPhaseMore.csv
0.964367151,26,comb_search,16,416,secondPhaseCombFixedInit.csv
0.964727283,26,comb_search,16,416,secondPhaseMore.csv
0.949881971,29,comb_search,335,21335,fourCombFixedInit1_2.csv
0.963726938,30,comb_search,325,25325,fourCombFixedInit1_2.csv
0.987475514,31,comb_search,187,24187,fourCombFixedInit1_2.csv
0.965147436,32,comb_search,97,77597,fourCombFixedInit2.csv
0.972249985,33,comb_search,237,21237,fourCombFixedInit1_2.csv
0.965347528,34,comb_search,467,25967,fourCombFixedInit1_2.csv
0.964787304,35,comb_search,431,25931,fourCombFixedInit1_2.csv
0.965007424,36,comb_search,409,103909,fourCombFixedInit2.csv

==> Figures/95_recovery/recovery_16/grasp.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,24,grasp,*,*,*
0.610519767,25,grasp,117,2317,333_prune_const_lr.csv
0.609559417,26,grasp,352,12352,fourCombMinimalFixed.csv
0.676163435,27,grasp,125,5625,fourCombMinimalFixed.csv
0.669661105,28,grasp,14,11514,fourCombMinimalFixed.csv
0.668840766,29,grasp,468,6468,fourCombMinimalFixed.csv
0.658917189,31,grasp,173,10673,fourCombMinimalFixed.csv
0.661678195,32,grasp,264,2264,fourCombMinimalFixed.csv
0.672101974,33,grasp,62,16562,fourCombMinimalFixed.csv
0.789924383,35,grasp,130,5630,fourCombMinimalFixed.csv

==> Figures/95_recovery/recovery_16/imp.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.588491857,20,imp,207,14707,fourCombMinimalFixed.csv
0.685706854,21,imp,189,1789,333_prune_const_lr.csv
0.749689877,23,imp,109,109,333_prune_const_lr.csv
0.780501008,25,imp,345,11345,fourCombMinimalFixed.csv
0.793445647,27,imp,416,18916,fourCombMinimalFixed.csv
0.924512804,29,imp,74,2274,333_prune_const_lr.csv
0.943139553,31,imp,197,597,333_prune_const_lr.csv
0.962986648,38,imp,128,23128,fourCombMinimalFixed.csv

==> Figures/95_recovery/recovery_16/imp_LTH.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num
0.604217529,21,imp_LTH,189,589
0.723360419,22,imp_LTH,45,445
0.756412327,24,imp_LTH,158,758
0.781981528,27,imp_LTH,63,63
0.798787534,29,imp_LTH,82,882
0.798607528,31,imp_LTH,131,931
0.791564941,34,imp_LTH,117,717
0.829338551,36,imp_LTH,182,982

==> Figures/95_recovery/recovery_16/iter_snip.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,iter_snip,77,2677,333_prune_const_lr.csv
0.541955113,22,iter_snip,37,37,333_prune_const_lr.csv
0.602897048,25,iter_snip,432,11932,fourCombMinimalFixed.csv
0.600456178,26,iter_snip,158,3158,333_prune_const_lr.csv
0.613520861,29,iter_snip,160,1960,333_prune_const_lr.csv
0.635468781,31,iter_snip,370,22870,fourCombMinimalFixed.csv
0.704073489,32,iter_snip,162,762,333_prune_const_lr.csv
0.708675146,40,iter_snip,128,2928,333_prune_const_lr.csv

==> Figures/95_recovery/recovery_16/prospr.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,prospr,83,1083,fourCombMinimalFixed.csv
0.5,24,prospr,*,*,fourCombMinimalFixed.csv
0.5,25,prospr,*,*,*
0.5,26,prospr,*,*,*
0.558381021,27,prospr,382,15382,fourCombMinimalFixed.csv
0.568924785,30,prospr,291,5291,fourCombMinimalFixed.csv
0.637329459,32,prospr,66,2466,333_prune_const_lr.csv
0.615041435,37,prospr,409,17909,fourCombMinimalFixed.csv
0.630166888,44,prospr,192,792,333_prune_const_lr.csv

==> Figures/95_recovery/recovery_16/rigL.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.698251367,27,rigL,338,10838,fourCombMinimalFixed.csv
0.685526788,29,rigL,128,928,333_prune_const_lr.csv
0.681165218,31,rigL,11,211,333_prune_const_lr.csv
0.697030902,34,rigL,93,1593,fourCombMinimalFixed.csv
0.746348679,36,rigL,92,3092,333_prune_const_lr.csv
0.800788283,38,rigL,281,21781,fourCombMinimalFixed.csv

==> Figures/95_recovery/recovery_16/snip.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,20,snip,96,11596,fourCombMinimalFixed.csv
0.5,21,snip,181,1381,333_prune_const_lr.csv
0.5,22,snip,*,*,*
0.5,23,snip,*,*,*
0.547937274,24,snip,300,15800,fourCombMinimalFixed.csv
0.646532774,25,snip,22,1622,333_prune_const_lr.csv
0.645492375,32,snip,169,669,fourCombMinimalFixed.csv
0.695590436,39,snip,151,2351,333_prune_const_lr.csv

==> Figures/95_recovery/recovery_16/synFlow.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.568544686,24,synFlow,491,18491,fourCombMinimalFixed.csv
0.568664730,25,synFlow,30,230,333_prune_const_lr.csv
0.568544686,27,synFlow,357,21857,fourCombMinimalFixed.csv
0.568464637,28,synFlow,174,1674,fourCombMinimalFixed.csv
0.568504691,29,synFlow,403,8403,fourCombMinimalFixed.csv
0.568704724,31,synFlow,74,1674,333_prune_const_lr.csv
0.605377913,32,synFlow,428,10928,fourCombMinimalFixed.csv
0.690788686,34,synFlow,224,6724,fourCombMinimalFixed.csv

==> Figures/95_recovery/recovery_3/FORCE.csv <==
LastTest,LastNNZ,Prune Type
0.567424297,16,FORCE
0.568944812,20,FORCE
0.696570754,21,FORCE
0.673302412,22,FORCE
0.719038844,24,FORCE
0.782001495,25,FORCE
0.892321229,30,FORCE
0.964707315,32,FORCE

==> Figures/95_recovery/recovery_3/GraSP-It.csv <==
LastTest,LastNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.705594003,23,GraSP-It,389,5889,fourCombMinimalFixed.csv
0.729962766,24,GraSP-It,49,5049,fourCombMinimalFixed.csv
0.737365425,25,GraSP-It,43,1443,333_prune_const_lr.csv
0.781861484,26,GraSP-It,50,5050,fourCombMinimalFixed.csv
0.792805433,27,GraSP-It,51,5051,fourCombMinimalFixed.csv
0.796026587,28,GraSP-It,125,725,333_prune_const_lr.csv
0.800468147,29,GraSP-It,166,2166,333_prune_const_lr.csv
0.961586177,30,GraSP-It,54,5054,fourCombMinimalFixed.csv
0.964667261,31,GraSP-It,350,850,fourCombMinimalFixed.csv
0.962346435,32,GraSP-It,489,15989,fourCombMinimalFixed.csv
0.964827359,37,GraSP-It,346,846,fourCombMinimalFixed.csv

==> Figures/95_recovery/recovery_3/comb_search.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,333_firstPhase_const_lr.csv
0.5,12,comb_search,*,*,333_firstPhase_const_lr.csv
0.5,13,comb_search,*,*,333_firstPhase_const_lr.csv
0.565623641,15,comb_search,3,3,333_firstPhase_const_lr.csv
0.594413996,16,comb_search,12,12,333_firstPhase_const_lr.csv
0.678984463,19,comb_search,15,15,secondPhaseMore.csv
0.710415721,20,comb_search,55,55,333_secondPhase_const_lr.csv
0.794245958,21,comb_search,13,3813,secondPhaseMore.csv
0.811912298,22,comb_search,30,3430,secondPhaseMore.csv
0.826237440,23,comb_search,57,257,secondPhaseCombFixedInit.csv
0.840502560,24,comb_search,108,1508,secondPhaseMore.csv
0.947241008,25,comb_search,163,363,secondPhaseMore.csv
0.964367151,26,comb_search,16,416,secondPhaseCombFixedInit.csv
0.964727283,26,comb_search,16,416,secondPhaseMore.csv
0.949881971,29,comb_search,335,21335,fourCombFixedInit1_2.csv
0.963726938,30,comb_search,325,25325,fourCombFixedInit1_2.csv
0.987475514,31,comb_search,187,24187,fourCombFixedInit1_2.csv
0.965147436,32,comb_search,97,77597,fourCombFixedInit2.csv
0.972249985,33,comb_search,237,21237,fourCombFixedInit1_2.csv
0.965347528,34,comb_search,467,25967,fourCombFixedInit1_2.csv
0.964787304,35,comb_search,431,25931,fourCombFixedInit1_2.csv
0.965007424,36,comb_search,409,103909,fourCombFixedInit2.csv

==> Figures/95_recovery/recovery_3/grasp.csv <==
LastTest,LastNNZ,Prune Type
0.634548426,24,grasp
0.722940266,25,grasp
0.716657996,26,grasp
0.721199632,27,grasp
0.701032400,28,grasp
0.686487138,29,grasp
0.740686655,30,grasp
0.790044427,31,grasp
0.844003856,32,grasp
0.849765897,33,grasp
0.935616851,34,grasp
0.945520401,36,grasp
0.965067446,37,grasp

==> Figures/95_recovery/recovery_3/imp.csv <==
LastTest,LastNNZ,Prune Type
0.5,19,imp
0.798627496,20,imp
0.801508546,21,imp
0.830178857,22,imp
0.814793348,23,imp
0.901304483,24,imp
0.875955343,25,imp
0.856968522,26,imp
0.846604764,27,imp
0.905445933,28,imp
0.964147091,30,imp
0.938057721,31,imp
0.964747310,34,imp

==> Figures/95_recovery/recovery_3/imp_LTH.csv <==
LastTest,LastNNZ,Prune Type
0.5,20,imp_LTH
0.767296255,21,imp_LTH
0.788323820,22,imp_LTH
0.736285090,23,imp_LTH
0.740206480,24,imp_LTH
0.796466708,25,imp_LTH
0.798667550,26,imp_LTH
0.795146227,27,imp_LTH
0.834940553,28,imp_LTH
0.932175577,29,imp_LTH
0.964127064,31,imp_LTH
0.962086380,32,imp_LTH
0.962366462,33,imp_LTH
0.965207458,34,imp_LTH
0.962266445,35,imp_LTH

==> Figures/95_recovery/recovery_3/iter_snip.csv <==
LastTest,LastNNZ,Prune Type
0.565723658,15,iter_snip
0.649593830,18,iter_snip
0.681885481,19,iter_snip
0.684626460,21,iter_snip
0.737485468,22,iter_snip
0.746228635,24,iter_snip
0.777940035,26,iter_snip
0.792045116,27,iter_snip
0.799027622,28,iter_snip
0.805409968,29,iter_snip
0.948161364,30,iter_snip
0.964747310,32,iter_snip

==> Figures/95_recovery/recovery_3/prospr.csv <==
LastTest,LastNNZ,Prune Type
0.565563619,23,prospr
0.684126258,24,prospr
0.681905508,25,prospr
0.721619785,26,prospr
0.791665018,27,prospr
0.792165160,28,prospr
0.802308857,29,prospr
0.845424354,30,prospr
0.909767509,32,prospr
0.965367556,33,prospr
0.961926281,34,prospr
0.964107096,35,prospr
0.964447200,36,prospr

==> Figures/95_recovery/recovery_3/rigL.csv <==
LastTest,LastNNZ,Prune Type
0.5,22,rigL
0.741647005,23,rigL
0.686587155,24,rigL
0.715597630,25,rigL
0.812592506,26,rigL
0.672322035,27,rigL
0.727341831,28,rigL
0.962426484,29,rigL
0.957644761,30,rigL
0.964327157,31,rigL
0.964367151,32,rigL
0.964767337,33,rigL
0.964407206,35,rigL
0.964827359,37,rigL

==> Figures/95_recovery/recovery_3/snip.csv <==
LastTest,LastNNZ,Prune Type
0.568964839,22,snip
0.758172929,23,snip
0.790884733,24,snip
0.790724635,27,snip
0.802448869,28,snip
0.814213097,29,snip
0.890960753,30,snip
0.963186741,32,snip
0.965347528,37,snip

==> Figures/95_recovery/recovery_3/synFlow.csv <==
LastTest,LastNNZ,Prune Type
0.661238074,22,synFlow
0.568964839,23,synFlow
0.568964839,24,synFlow
0.568964839,26,synFlow
0.568984807,27,synFlow
0.568984807,28,synFlow
0.568964839,30,synFlow
0.683586121,31,synFlow
0.855968177,32,synFlow
0.893681705,33,synFlow
0.958565056,34,synFlow
0.960405767,35,synFlow

==> Figures/95_recovery/recovery_6/FORCE.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.568724751,23,FORCE,498,22998,fourCombMinimalFixed.csv
0.73614502,24,FORCE,499,22999,fourCombMinimalFixed.csv
0.730903149,29,FORCE,136,1136,fourCombMinimalFixed.csv
0.742047131,30,FORCE,320,21320,fourCombMinimalFixed.csv
0.736105025,33,FORCE,138,1138,fourCombMinimalFixed.csv
0.733323991,34,FORCE,391,10391,fourCombMinimalFixed.csv
0.793205559,37,FORCE,234,11234,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/GraSP-It.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.613360822,24,GraSP-It,130,10130,fourCombMinimalFixed.csv
0.568384647,25,GraSP-It,267,6767,fourCombMinimalFixed.csv
0.5,26,GraSP-It,*,*,fourCombMinimalFixed.csv
0.582969844,27,GraSP-It,473,10973,fourCombMinimalFixed.csv
0.621343672,28,GraSP-It,314,11814,fourCombMinimalFixed.csv
0.62150377,29,GraSP-It,475,10975,fourCombMinimalFixed.csv
0.61988318,30,GraSP-It,225,1725,fourCombMinimalFixed.csv
0.646892905,31,GraSP-It,180,15180,fourCombMinimalFixed.csv
0.666559935,32,GraSP-It,44,44,fourCombMinimalFixed.csv
0.711936295,33,GraSP-It,160,12660,fourCombMinimalFixed.csv
0.733764172,35,GraSP-It,74,21074,fourCombMinimalFixed.csv
0.75329119,38,GraSP-It,436,5936,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/comb_search.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.560701847,18,comb_search,11,5411,secondPhaseMore.csv
0.5,19,comb_search,15,15,secondPhaseCombFixedInit.csv
0.678984463,19,comb_search,15,15,secondPhaseMore.csv
0.707014501,20,comb_search,118,1718,secondPhaseMore.csv
0.794245958,21,comb_search,13,3813,secondPhaseMore.csv
0.811912298,22,comb_search,30,3430,secondPhaseMore.csv
0.82623744,23,comb_search,57,257,secondPhaseCombFixedInit.csv
0.84050256,24,comb_search,108,1508,secondPhaseMore.csv
0.947241008,25,comb_search,163,363,secondPhaseMore.csv
0.964367151,26,comb_search,16,416,secondPhaseCombFixedInit.csv
0.964727283,26,comb_search,16,416,secondPhaseMore.csv
0.949881971,29,comb_search,335,21335,fourCombFixedInit1_2.csv
0.963726938,30,comb_search,325,25325,fourCombFixedInit1_2.csv
0.987475514,31,comb_search,187,24187,fourCombFixedInit1_2.csv
0.965147436,32,comb_search,97,77597,fourCombFixedInit2.csv
0.972249985,33,comb_search,237,21237,fourCombFixedInit1_2.csv
0.965347528,34,comb_search,467,25967,fourCombFixedInit1_2.csv
0.964787304,35,comb_search,431,25931,fourCombFixedInit1_2.csv
0.965007424,36,comb_search,409,103909,fourCombFixedInit2.csv
0.878616273,37,comb_search,484,51984,fourCombFixedInit2.csv


==> Figures/95_recovery/recovery_6/grasp.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.566704035,23,grasp,362,17362,fourCombMinimalFixed.csv
0.5,24,grasp,44,19044,fourCombMinimalFixed.csv
0.670021236,25,grasp,88,5588,fourCombMinimalFixed.csv
0.704253554,26,grasp,157,13157,fourCombMinimalFixed.csv
0.692669332,28,grasp,67,3067,fourCombMinimalFixed.csv
0.713236749,30,grasp,68,3068,fourCombMinimalFixed.csv
0.934756517,31,grasp,367,17367,fourCombMinimalFixed.csv
0.963026702,33,grasp,209,18209,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/imp.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.610179663,20,imp,399,21399,fourCombMinimalFixed.csv
0.741366863,21,imp,194,17194,fourCombMinimalFixed.csv
0.746248662,22,imp,103,7103,fourCombMinimalFixed.csv
0.816293895,23,imp,424,23924,fourCombMinimalFixed.csv
0.78758353,24,imp,196,17196,fourCombMinimalFixed.csv
0.809951603,25,imp,333,13833,fourCombMinimalFixed.csv
0.85284704,26,imp,151,12151,fourCombMinimalFixed.csv
0.851266444,27,imp,403,21403,fourCombMinimalFixed.csv
0.925073028,30,imp,270,24770,fourCombMinimalFixed.csv
0.915769696,31,imp,427,5427,fourCombMinimalFixed.csv
0.942059159,33,imp,249,22249,fourCombMinimalFixed.csv
0.923732519,36,imp,408,2908,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/imp_LTH.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,21,imp_LTH,*,*,lthFixedHyperInit.csv
0.684006214,22,imp_LTH,33,1633,lthFixedHyperInit.csv
0.782541692,23,imp_LTH,109,709,lthFixedHyperInit.csv
0.798507452,25,imp_LTH,131,1131,lthFixedHyperInit.csv
0.964107096,26,imp_LTH,92,292,lthFixedHyperInit.csv
0.942599356,28,imp_LTH,48,1048,lthFixedHyperInit.csv
0.964267135,30,imp_LTH,11,211,lthFixedHyperInit.csv
0.963546872,31,imp_LTH,95,295,lthFixedHyperInit.csv
0.956624389,33,imp_LTH,33,633,lthFixedHyperInit.csv
0.964147091,36,imp_LTH,24,1224,lthFixedHyperInit.csv


==> Figures/95_recovery/recovery_6/iter_snip.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.616541982,23,iter_snip,489,21989,fourCombMinimalFixed.csv
0.622944236,24,iter_snip,191,7691,fourCombMinimalFixed.csv
0.684446394,25,iter_snip,122,122,fourCombMinimalFixed.csv
0.729522645,29,iter_snip,263,15263,fourCombMinimalFixed.csv
0.723380446,32,iter_snip,174,5174,fourCombMinimalFixed.csv
0.703533292,33,iter_snip,16,6016,fourCombMinimalFixed.csv
0.695870519,34,iter_snip,176,5176,fourCombMinimalFixed.csv
0.709415376,35,iter_snip,338,22838,fourCombMinimalFixed.csv
0.742987454,36,iter_snip,110,16110,fourCombMinimalFixed.csv
0.761334062,37,iter_snip,178,5178,fourCombMinimalFixed.csv
0.702172756,38,iter_snip,315,20315,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/prospr.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.589072049,23,prospr,139,11139,fourCombMinimalFixed.csv
0.691969097,24,prospr,346,15346,fourCombMinimalFixed.csv
0.642951488,25,prospr,28,17028,fourCombMinimalFixed.csv
0.644191921,26,prospr,233,21233,fourCombMinimalFixed.csv
0.657076538,27,prospr,188,16188,fourCombMinimalFixed.csv
0.663979053,29,prospr,257,5257,fourCombMinimalFixed.csv
0.683606088,30,prospr,439,6939,fourCombMinimalFixed.csv
0.668200552,31,prospr,236,21236,fourCombMinimalFixed.csv
0.703093112,32,prospr,415,4415,fourCombMinimalFixed.csv
0.737465501,33,prospr,421,22921,fourCombMinimalFixed.csv
0.702032745,34,prospr,193,16193,fourCombMinimalFixed.csv
0.696070611,35,prospr,56,1056,fourCombMinimalFixed.csv
0.69400984,36,prospr,194,16194,fourCombMinimalFixed.csv
0.712776601,37,prospr,195,16195,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/rigL.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.648893595,23,rigL,31,17531,fourCombMinimalFixed.csv
0.669901192,27,rigL,257,5757,fourCombMinimalFixed.csv
0.742547333,28,rigL,58,1558,fourCombMinimalFixed.csv
0.875615239,29,rigL,401,20901,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/snip.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.588811994,22,snip,264,15764,fourCombMinimalFixed.csv
0.591152787,23,snip,467,1467,fourCombMinimalFixed.csv
0.603017092,24,snip,195,8195,fourCombMinimalFixed.csv
0.795206249,25,snip,311,20811,fourCombMinimalFixed.csv
0.675203085,26,snip,151,3151,fourCombMinimalFixed.csv
0.683185935,27,snip,154,21654,fourCombMinimalFixed.csv
0.662718594,28,snip,450,17450,fourCombMinimalFixed.csv
0.608058929,29,snip,291,18291,fourCombMinimalFixed.csv
0.700732291,30,snip,224,10724,fourCombMinimalFixed.csv
0.713877022,31,snip,111,16611,fourCombMinimalFixed.csv
0.658797145,32,snip,315,20815,fourCombMinimalFixed.csv
0.662058353,33,snip,271,15771,fourCombMinimalFixed.csv
0.70761472,34,snip,179,5679,fourCombMinimalFixed.csv
0.69505024,35,snip,228,10728,fourCombMinimalFixed.csv
0.73680526,36,snip,205,8205,fourCombMinimalFixed.csv
0.694189906,37,snip,477,1477,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_6/synFlow.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.661178052,22,synFlow,478,20978,fourCombMinimalFixed.csv
0.656196237,24,synFlow,228,11728,fourCombMinimalFixed.csv
0.661017954,25,synFlow,229,11729,fourCombMinimalFixed.csv
0.661298096,27,synFlow,322,21822,fourCombMinimalFixed.csv
0.627846003,28,synFlow,26,7526,fourCombMinimalFixed.csv
0.626665592,30,synFlow,414,13414,fourCombMinimalFixed.csv
0.707254589,31,synFlow,438,15938,fourCombMinimalFixed.csv
0.709955573,32,synFlow,121,17621,fourCombMinimalFixed.csv
0.73532474,33,synFlow,30,7530,fourCombMinimalFixed.csv
0.793825805,35,synFlow,418,13418,fourCombMinimalFixed.csv
0.813212752,36,synFlow,327,3327,fourCombMinimalFixed.csv
0.800248086,37,synFlow,466,18466,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/FORCE.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,22,FORCE,*,*,fourCombMinimalFixed.csv
0.567004144,23,FORCE,337,2837,fourCombMinimalFixed.csv
0.568964839,24,FORCE,498,20498,fourCombMinimalFixed.csv
0.568464637,25,FORCE,180,22180,fourCombMinimalFixed.csv
0.661318064,26,FORCE,249,11249,fourCombMinimalFixed.csv
0.646772861,28,FORCE,342,21342,fourCombMinimalFixed.csv
0.69016844,29,FORCE,1,2001,fourCombMinimalFixed.csv
0.71337682,34,FORCE,95,12095,fourCombMinimalFixed.csv
0.700712264,35,FORCE,346,21346,fourCombMinimalFixed.csv
0.729242504,37,FORCE,6,2006,fourCombMinimalFixed.csv
0.685866892,38,FORCE,462,15462,fourCombMinimalFixed.csv
0.719779134,39,FORCE,392,7892,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/GraSP-It.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,23,GraSP-It,313,9313,fourCombMinimalFixed.csv
0.5,24,GraSP-It,*,*,fourCombMinimalFixed.csv
0.5,25,GraSP-It,*,*,fourCombMinimalFixed.csv
0.5,26,GraSP-It,*,*,fourCombMinimalFixed.csv
0.560921907,27,GraSP-It,314,9314,fourCombMinimalFixed.csv
0.547997296,28,GraSP-It,111,5111,fourCombMinimalFixed.csv
0.599375784,29,GraSP-It,45,16045,fourCombMinimalFixed.csv
0.566123784,30,GraSP-It,227,17727,fourCombMinimalFixed.csv
0.566483915,31,GraSP-It,249,1749,fourCombMinimalFixed.csv
0.61552161,32,GraSP-It,112,5112,fourCombMinimalFixed.csv
0.60029608,33,GraSP-It,410,910,fourCombMinimalFixed.csv
0.56770438,34,GraSP-It,25,13525,fourCombMinimalFixed.csv
0.602897048,35,GraSP-It,252,20252,fourCombMinimalFixed.csv
0.654035449,37,GraSP-It,414,914,fourCombMinimalFixed.csv
0.714077055,38,GraSP-It,50,16050,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/comb_search.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.560701847,18,comb_search,11,5411,secondPhaseMore.csv
0.5,19,comb_search,15,15,secondPhaseCombFixedInit.csv
0.678984463,19,comb_search,15,15,secondPhaseMore.csv
0.707014501,20,comb_search,118,1718,secondPhaseMore.csv
0.794245958,21,comb_search,13,3813,secondPhaseMore.csv
0.811912298,22,comb_search,30,3430,secondPhaseMore.csv
0.82623744,23,comb_search,57,257,secondPhaseCombFixedInit.csv
0.84050256,24,comb_search,108,1508,secondPhaseMore.csv
0.947241008,25,comb_search,163,363,secondPhaseMore.csv
0.964367151,26,comb_search,16,416,secondPhaseCombFixedInit.csv
0.964727283,26,comb_search,16,416,secondPhaseMore.csv
0.949881971,29,comb_search,335,21335,fourCombFixedInit1_2.csv
0.963726938,30,comb_search,325,25325,fourCombFixedInit1_2.csv
0.987475514,31,comb_search,187,24187,fourCombFixedInit1_2.csv
0.965147436,32,comb_search,97,77597,fourCombFixedInit2.csv
0.972249985,33,comb_search,237,21237,fourCombFixedInit1_2.csv
0.965347528,34,comb_search,467,25967,fourCombFixedInit1_2.csv
0.964787304,35,comb_search,431,25931,fourCombFixedInit1_2.csv
0.965007424,36,comb_search,409,103909,fourCombFixedInit2.csv
0.878616273,37,comb_search,484,51984,fourCombFixedInit2.csv


==> Figures/95_recovery/recovery_8/grasp.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.656076193,24,grasp,273,23273,fourCombMinimalFixed.csv
0.56504339,25,grasp,158,10658,fourCombMinimalFixed.csv
0.660997987,26,grasp,386,17386,fourCombMinimalFixed.csv
0.669821143,27,grasp,499,11499,fourCombMinimalFixed.csv
0.674602866,28,grasp,114,5614,fourCombMinimalFixed.csv
0.780841112,30,grasp,94,21594,fourCombMinimalFixed.csv
0.795926511,31,grasp,69,569,fourCombMinimalFixed.csv
0.798467457,35,grasp,255,2255,fourCombMinimalFixed.csv
0.804329574,38,grasp,76,576,fourCombMinimalFixed.csv
0.855708063,39,grasp,443,22443,fourCombMinimalFixed.csv
0.959665477,41,grasp,351,12351,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/imp.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,19,imp,149,9649,fourCombMinimalFixed.csv
0.629826725,20,imp,218,17218,fourCombMinimalFixed.csv
0.689168096,21,imp,421,2921,fourCombMinimalFixed.csv
0.710975945,22,imp,288,24788,fourCombMinimalFixed.csv
0.708595097,23,imp,286,6286,fourCombMinimalFixed.csv
0.745688438,24,imp,14,13014,fourCombMinimalFixed.csv
0.789784312,25,imp,423,2923,fourCombMinimalFixed.csv
0.784162283,26,imp,266,22266,fourCombMinimalFixed.csv
0.890280485,27,imp,404,18904,fourCombMinimalFixed.csv
0.894281924,29,imp,361,13861,fourCombMinimalFixed.csv
0.879556656,33,imp,454,23954,fourCombMinimalFixed.csv
0.951942682,34,imp,272,3772,fourCombMinimalFixed.csv
0.945400357,38,imp,275,22275,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/imp_LTH.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.5,21,imp_LTH,*,*,lthFixedHyperInit.csv
0.608379006,22,imp_LTH,37,1237,lthFixedHyperInit.csv
0.680905104,23,imp_LTH,38,1238,lthFixedHyperInit.csv
0.704073489,24,imp_LTH,58,1658,lthFixedHyperInit.csv
0.700492203,25,imp_LTH,173,1573,lthFixedHyperInit.csv
0.789104104,26,imp_LTH,72,1072,lthFixedHyperInit.csv
0.807570696,28,imp_LTH,64,64,lthFixedHyperInit.csv
0.79674685,29,imp_LTH,134,2334,lthFixedHyperInit.csv
0.954803705,32,imp_LTH,108,908,lthFixedHyperInit.csv
0.923912585,35,imp_LTH,87,2087,lthFixedHyperInit.csv
0.913288772,36,imp_LTH,92,492,lthFixedHyperInit.csv


==> Figures/95_recovery/recovery_8/iter_snip.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.684466422,23,iter_snip,192,5192,fourCombMinimalFixed.csv
0.713316798,30,iter_snip,196,5196,fourCombMinimalFixed.csv
0.723120332,37,iter_snip,43,6043,fourCombMinimalFixed.csv
0.747289002,38,iter_snip,294,15294,fourCombMinimalFixed.csv
0.734464407,41,iter_snip,295,15295,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/prospr.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.566984117,24,prospr,323,10323,fourCombMinimalFixed.csv
0.621483743,25,prospr,230,230,fourCombMinimalFixed.csv
0.64959383,26,prospr,369,15369,fourCombMinimalFixed.csv
0.625525177,27,prospr,301,7801,fourCombMinimalFixed.csv
0.684486389,28,prospr,414,1914,fourCombMinimalFixed.csv
0.701872647,32,prospr,237,237,fourCombMinimalFixed.csv
0.72209996,34,prospr,171,11171,fourCombMinimalFixed.csv
0.791965127,37,prospr,468,6968,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/rigL.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.600496173,24,rigL,8,12508,fourCombMinimalFixed.csv
0.700932324,28,rigL,304,8304,fourCombMinimalFixed.csv
0.759653449,30,rigL,355,13355,fourCombMinimalFixed.csv
0.776159406,32,rigL,404,18404,fourCombMinimalFixed.csv
0.801568568,34,rigL,313,8313,fourCombMinimalFixed.csv
0.792045116,35,rigL,380,15880,fourCombMinimalFixed.csv
0.796506763,37,rigL,86,1586,fourCombMinimalFixed.csv
0.868492663,38,rigL,85,1585,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/snip.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.566984117,23,snip,150,650,fourCombMinimalFixed.csv
0.568924785,24,snip,196,5696,fourCombMinimalFixed.csv
0.568404615,25,snip,378,7378,fourCombMinimalFixed.csv
0.568464637,26,snip,173,3173,fourCombMinimalFixed.csv
0.636869252,27,snip,152,652,fourCombMinimalFixed.csv
0.649613857,28,snip,86,11586,fourCombMinimalFixed.csv
0.625925362,29,snip,427,12427,fourCombMinimalFixed.csv
0.649613857,30,snip,428,12428,fourCombMinimalFixed.csv
0.648153365,31,snip,88,11588,fourCombMinimalFixed.csv
0.72306031,32,snip,134,16634,fourCombMinimalFixed.csv
0.795186281,35,snip,158,658,fourCombMinimalFixed.csv


==> Figures/95_recovery/recovery_8/synFlow.csv <==
LastTest,LastNNZ,Threshold Type Fixed,Batch Num,Folder Num,Table Name
0.566824079,25,synFlow,*,*,fourCombMinimalFixed.csv
0.628766358,26,synFlow,321,19321,fourCombMinimalFixed.csv
0.626865685,27,synFlow,207,6707,fourCombMinimalFixed.csv
0.661238074,28,synFlow,95,12595,fourCombMinimalFixed.csv
0.660737872,29,synFlow,483,18483,fourCombMinimalFixed.csv
0.709175289,30,synFlow,7,21007,fourCombMinimalFixed.csv
0.698331416,31,synFlow,211,6711,fourCombMinimalFixed.csv
0.706494331,33,synFlow,145,17645,fourCombMinimalFixed.csv
0.699491799,34,synFlow,8,2508,fourCombMinimalFixed.csv
0.699992001,36,synFlow,465,15965,fourCombMinimalFixed.csv
0.685206652,37,synFlow,261,11761,fourCombMinimalFixed.csv
0.696830869,38,synFlow,170,1670,fourCombMinimalFixed.csv


==> Figures/995_recovery/recovery_16/FORCE.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.545036197,26,FORCE,160,660,733_prune_viz.csv
0.550358117,29,FORCE,379,379,733_prune_viz.csv
0.559801519,31,FORCE,382,382,733_prune_viz.csv
0.574546814,33,FORCE,441,941,733_prune_viz.csv
0.626145422,35,FORCE,102,102,733_prune_viz.csv
0.645992577,37,FORCE,103,103,733_prune_viz.csv
0.637269437,38,FORCE,443,943,733_prune_viz.csv
0.661458135,39,FORCE,104,104,733_prune_viz.csv
0.758873165,44,FORCE,229,8229,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/GraSP-It.csv <==
Test Acc1,Model NNZ1,Batch Num,Folder Num
0.560981929,24,369,11369
0.559901536,27,89,7589
0.545696437,29,91,7591
0.564783335,31,451,451
0.551198423,32,31,31
0.560461760,33,473,2973
0.573646486,34,492,5492
0.560921907,35,112,10112
0.559061289,36,333,6333
0.558661103,38,74,5074
0.625205100,40,315,3815
0.712856650,44,40,10540

==> Figures/995_recovery/recovery_16/comb_search.csv <==
Test Acc1,Model NNZ1,Batch Num,Folder Num
0.5,9,*,*
0.565063417,12,*,*
0.566984117,15,108,708
0.565123439,16,96,696
0.680364907,17,98,98
0.680344939,21,99,99
0.798547506,25,168,568
0.858949244,26,97,497
0.919430971,32,168,168
0.970029235,33,152,552
0.968068480,35,248,11748
0.969609082,36,21,16021
0.975671232,37,1,35501
0.997038960,38,360,12360
0.991356909,39,252,8752
0.987215400,40,298,43798
0.997539103,41,70,41070
0.999119699,42,376,17876
0.998119295,43,22,22522
0.999159694,44,31,15031
0.998479426,50,17,617
0.984934568,51,149,549
0.978472233,52,24,224
0.980052829,54,96,296
0.999819934,59,82,282

==> Figures/995_recovery/recovery_16/grasp.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.559861541,26,grasp,63,6063,733_prune_viz.csv
0.560461760,27,grasp,243,7743,733_prune_viz.csv
0.573546469,28,grasp,203,2703,733_prune_viz.csv
0.672402084,29,grasp,463,463,733_prune_viz.csv
0.684946597,30,grasp,204,2704,733_prune_viz.csv
0.674382806,34,grasp,325,10825,733_prune_viz.csv
0.685666859,37,grasp,366,8866,733_prune_viz.csv
0.719378948,38,grasp,7,5507,733_prune_viz.csv
0.700432181,40,grasp,227,5227,733_prune_viz.csv
0.711336076,41,grasp,269,3269,733_prune_viz.csv
0.716137826,44,grasp,10,5510,733_prune_viz.csv
0.798067331,46,grasp,70,6070,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/imp.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,imp,*,*,733_prune_viz.csv
0.647313058,22,imp,327,4327,733_prune_viz.csv
0.656476319,24,imp,388,4888,733_prune_viz.csv
0.646632791,25,imp,88,9088,733_prune_viz.csv
0.707514703,26,imp,187,687,733_prune_viz.csv
0.723920584,27,imp,468,968,733_prune_viz.csv
0.867192209,29,imp,269,10769,733_prune_viz.csv
0.852166772,33,imp,392,4892,733_prune_viz.csv
0.846244633,34,imp,290,6290,733_prune_viz.csv
0.848565459,36,imp,92,9092,733_prune_viz.csv
0.894682109,37,imp,334,4334,733_prune_viz.csv
0.956364274,38,imp,74,6574,733_prune_viz.csv
0.987775624,39,imp,115,11615,733_prune_viz.csv
0.956264257,42,imp,396,11896,733_prune_viz.csv
0.972069919,45,imp,216,3216,733_prune_viz.csv
0.996498764,48,imp,79,6579,733_prune_viz.csv
0.966788054,50,imp,479,979,733_prune_viz.csv
0.995378315,53,imp,60,11060,733_prune_viz.csv
0.969288945,54,imp,200,7700,733_prune_viz.csv
0.985694826,56,imp,340,4340,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/imp_LTH.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,imp_LTH,*,*,733_prune_lth_patch.csv
0.556380272,23,imp_LTH,123,323,733_prune_lth_patch.csv
0.674302757,24,imp_LTH,31,631,733_prune_lth_patch.csv
0.685206652,25,imp_LTH,179,379,733_prune_lth_patch.csv
0.783682108,26,imp_LTH,67,267,733_prune_lth_patch.csv
0.934496403,34,imp_LTH,174,774,733_prune_lth_patch.csv
0.949121654,36,imp_LTH,181,581,733_prune_lth_patch.csv
0.956964493,42,imp_LTH,8,808,733_prune_lth_patch.csv
0.963346779,50,imp_LTH,148,1148,733_prune_lth_patch.csv
0.951222420,52,imp_LTH,136,336,733_prune_lth_patch.csv
0.942959487,54,imp_LTH,36,1036,733_prune_lth_patch.csv

==> Figures/995_recovery/recovery_16/iter_snip.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.588131726,25,iter_snip,323,323,733_prune_viz.csv
0.649373770,26,iter_snip,403,3403,733_prune_viz.csv
0.658196926,29,iter_snip,104,7604,733_prune_viz.csv
0.771017551,30,iter_snip,364,5364,733_prune_viz.csv
0.740066409,38,iter_snip,109,609,733_prune_viz.csv
0.777779996,42,iter_snip,390,7890,733_prune_viz.csv
0.767316222,49,iter_snip,414,3414,733_prune_viz.csv
0.793125510,51,iter_snip,215,6215,733_prune_viz.csv
0.843043506,54,iter_snip,116,616,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/prospr.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.5,24,prospr,451,5951,733_prune_viz.csv
0.566924095,26,prospr,391,5391,733_prune_viz.csv
0.560621798,27,prospr,191,1191,733_prune_viz.csv
0.563062727,28,prospr,92,2592,733_prune_viz.csv
0.559201300,29,prospr,32,9032,733_prune_viz.csv
0.560901940,30,prospr,151,3151,733_prune_viz.csv
0.562442482,31,prospr,193,8193,733_prune_viz.csv
0.684386373,32,prospr,93,2593,733_prune_viz.csv
0.676203430,34,prospr,74,74,733_prune_viz.csv
0.686026990,42,prospr,279,11279,733_prune_viz.csv
0.685326695,43,prospr,360,360,733_prune_viz.csv
0.685686827,45,prospr,159,10159,733_prune_viz.csv
0.684326351,46,prospr,80,80,733_prune_viz.csv
0.685086608,48,prospr,83,83,733_prune_viz.csv
0.685506761,49,prospr,202,1202,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/rigL.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.5,28,rigL,399,6399,733_prune_viz.csv
0.598695517,29,rigL,160,4160,733_prune_viz.csv
0.5,30,rigL,*,*,733_prune_viz.csv
0.706994534,31,rigL,381,3881,733_prune_viz.csv
0.697951257,35,rigL,101,10601,733_prune_viz.csv
0.704973817,37,rigL,163,4163,733_prune_viz.csv
0.789624274,38,rigL,265,2765,733_prune_viz.csv
0.805149853,46,rigL,67,5567,733_prune_viz.csv
0.899783909,48,rigL,152,1652,733_prune_viz.csv
0.973710537,51,rigL,351,5851,733_prune_viz.csv
0.951802671,52,rigL,32,532,733_prune_viz.csv
0.961386085,57,rigL,112,3612,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/snip.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,snip,431,6931,733_prune_viz.csv
0.5,24,snip,*,*,733_prune_viz.csv
0.5,25,snip,*,*,733_prune_viz.csv
0.564803302,27,snip,411,11411,733_prune_viz.csv
0.5,28,snip,*,*,733_prune_viz.csv
0.5,30,snip,*,*,733_prune_viz.csv
0.685706854,31,snip,53,8053,733_prune_viz.csv
0.685086608,32,snip,234,2734,733_prune_viz.csv
0.685686827,36,snip,235,2735,733_prune_viz.csv
0.685186684,41,snip,38,5538,733_prune_viz.csv
0.682585716,43,snip,301,3301,733_prune_viz.csv
0.670921504,44,snip,300,10300,733_prune_viz.csv
0.676223457,48,snip,302,3302,733_prune_viz.csv
0.685526788,49,snip,304,10304,733_prune_viz.csv
0.682605743,53,snip,63,1063,733_prune_viz.csv

==> Figures/995_recovery/recovery_16/synFlow.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num,Table Name
0.568424642,24,synFlow,*,*,733_prune_viz.csv
0.626525521,28,synFlow,*,*,733_prune_viz.csv
0.664559245,30,synFlow,69,3069,733_prune_viz.csv
0.695810497,33,synFlow,110,8110,733_prune_viz.csv
0.691588998,35,synFlow,91,5591,733_prune_viz.csv
0.800408125,36,synFlow,332,7832,733_prune_viz.csv
0.800548196,37,synFlow,133,10633,733_prune_viz.csv
0.800428152,39,synFlow,294,2794,733_prune_viz.csv
0.802869022,40,synFlow,135,10635,733_prune_viz.csv
0.800848305,41,synFlow,96,5596,733_prune_viz.csv
0.962446451,42,synFlow,197,11197,733_prune_viz.csv
0.968148530,45,synFlow,458,8958,733_prune_viz.csv
0.962106347,47,synFlow,299,2799,733_prune_viz.csv
0.970629454,49,synFlow,320,5320,733_prune_viz.csv

==> Figures/995_recovery/recovery_6/FORCE.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,19,FORCE
0.561702192,21,FORCE
0.707194567,22,FORCE
0.722980261,26,FORCE
0.708555102,27,FORCE
0.728182137,28,FORCE
0.773438454,29,FORCE
0.808991253,30,FORCE
0.770517409,31,FORCE
0.809351385,33,FORCE
0.842483282,37,FORCE
0.869633079,42,FORCE
0.889620245,48,FORCE

==> Figures/995_recovery/recovery_6/GraSP-It.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num
0.562502503,25,GraSP-It,61,7561
0.707434654,26,GraSP-It,421,421
0.721999943,28,GraSP-It,342,842
0.721119583,29,GraSP-It,22,2522
0.707634747,30,GraSP-It,3,3
0.720719457,31,GraSP-It,443,2943
0.798907578,33,GraSP-It,64,7564
0.816713989,37,GraSP-It,66,7566
0.873294413,43,GraSP-It,11,11
0.945020199,47,GraSP-It,33,2533

==> Figures/995_recovery/recovery_6/comb_search.csv <==
Test Acc1,Model NNZ1,Threshold Type,Batch Num,Folder Num
0.5,9,comb_search,*,*
0.565063417,12,comb_search,*,*
0.566984117,15,comb_search,108,708
0.565123439,16,comb_search,96,696
0.680364907,17,comb_search,98,98
0.680344939,21,comb_search,99,99
0.798547506,25,comb_search,168,568
0.858949244,26,comb_search,97,497
0.919430971,32,comb_search,168,168
0.970029235,33,comb_search,152,552
0.968068480,35,comb_search,248,11748
0.969609082,36,comb_search,21,16021
0.975671232,37,comb_search,1,35501
0.997038960,38,comb_search,360,12360
0.991356909,39,comb_search,252,8752
0.987215400,40,comb_search,298,43798
0.997539103,41,comb_search,70,41070
0.999119699,42,comb_search,376,17876
0.998119295,43,comb_search,22,22522
0.999159694,44,comb_search,31,15031
0.998479426,50,comb_search,17,617
0.984934568,51,comb_search,149,549
0.978472233,52,comb_search,24,224
0.980052829,54,comb_search,96,296
0.999819934,59,comb_search,82,282

==> Figures/995_recovery/recovery_6/grasp.csv <==
Test Acc1,Model NNZ1,Prune Type
0.650354147,25,grasp
0.741987109,26,grasp
0.676163435,27,grasp
0.726061404,28,grasp
0.698771536,29,grasp
0.722780228,30,grasp
0.718678713,31,grasp
0.757972896,33,grasp
0.792185187,39,grasp
0.827998102,42,grasp
0.969268918,50,grasp

==> Figures/995_recovery/recovery_6/imp.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,20,imp
0.5,21,imp
0.663018703,22,imp
0.760833919,23,imp
0.702732980,24,imp
0.815633655,25,imp
0.836020947,26,imp
0.794165909,27,imp
0.880196869,28,imp
0.854827762,29,imp
0.815953732,30,imp
0.862770617,31,imp
0.792945445,32,imp
0.927453876,33,imp
0.891300857,34,imp
0.940958738,35,imp
0.920371354,36,imp
0.935896933,37,imp
0.925373137,38,imp
0.977331817,39,imp
0.977171779,40,imp
0.987115383,41,imp
0.993377626,42,imp
0.999739885,44,imp
0.975091040,45,imp
0.991276860,46,imp
0.999139667,47,imp
0.981033146,48,imp
0.995318294,49,imp

==> Figures/995_recovery/recovery_6/imp_LTH.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,21,imp_LTH
0.565023422,22,imp_LTH
0.774038672,23,imp_LTH
0.722740173,24,imp_LTH
0.798827589,26,imp_LTH
0.798467457,28,imp_LTH
0.801608562,29,imp_LTH
0.811172009,30,imp_LTH
0.795326293,31,imp_LTH
0.927874029,33,imp_LTH
0.911528170,34,imp_LTH
0.960865915,35,imp_LTH
0.964767337,37,imp_LTH
0.964547217,39,imp_LTH
0.935916901,40,imp_LTH
0.959125280,43,imp_LTH
0.956764460,44,imp_LTH
0.967168152,45,imp_LTH
0.970009208,46,imp_LTH
0.984234333,48,imp_LTH

==> Figures/995_recovery/recovery_6/iter_snip.csv <==
Test Acc1,Model NNZ1,Prune Type
0.685126662,20,iter_snip
0.604537606,21,iter_snip
0.632887840,22,iter_snip
0.707054555,23,iter_snip
0.722460091,24,iter_snip
0.730883121,26,iter_snip
0.741046786,27,iter_snip
0.737825632,29,iter_snip
0.797667146,31,iter_snip
0.798687518,35,iter_snip
0.798747540,36,iter_snip
0.800928354,37,iter_snip
0.798087299,38,iter_snip
0.798707545,39,iter_snip
0.840082407,40,iter_snip
0.841102779,44,iter_snip
0.859709501,45,iter_snip
0.847985268,46,iter_snip
0.877035737,47,iter_snip
0.904845774,48,iter_snip
0.872834206,49,iter_snip

==> Figures/995_recovery/recovery_6/prospr.csv <==
Test Acc1,Model NNZ1,Prune Type
0.559141278,25,prospr
0.742167175,26,prospr
0.758533061,30,prospr
0.769517004,31,prospr
0.735484779,34,prospr
0.734444380,35,prospr
0.798247397,36,prospr
0.809051275,37,prospr
0.798047304,38,prospr
0.798687518,39,prospr
0.813012660,40,prospr
0.965807676,41,prospr
0.965867698,42,prospr
0.936277032,50,prospr

==> Figures/995_recovery/recovery_6/rigL.csv <==
Test Acc1,Model NNZ1,Prune Type
0.5,23,rigL
0.627425849,24,rigL
0.566984117,25,rigL
0.5,26,rigL
0.5,27,rigL
0.733584106,28,rigL
0.759733498,29,rigL
0.799027622,34,rigL
0.786183000,35,rigL
0.959365368,36,rigL
0.969749093,38,rigL
0.960445762,39,rigL
0.959145308,41,rigL
0.967328250,43,rigL
0.943039477,46,rigL
0.975071013,47,rigL
0.997439086,52,rigL

==> Figures/995_recovery/recovery_6/snip.csv <==
Test Acc1,Model NNZ1,Prune Type
0.564923346,23,snip
0.635188639,24,snip
0.658937216,25,snip
0.650954366,26,snip
0.649353743,27,snip
0.798867583,28,snip
0.798687518,36,snip
0.798387408,37,snip
0.842243195,38,snip
0.883518040,40,snip
0.885438740,45,snip
0.896982908,51,snip

==> Figures/995_recovery/recovery_6/synFlow.csv <==
Test Acc1,Model NNZ1,Prune Type
0.623944640,25,synFlow
0.764735281,27,synFlow
0.783362031,42,synFlow
0.788603902,44,synFlow

==> Figures/diff_width_256/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,73,FORCE,*,*,fourPruneComprehensive.csv
0.5,88,FORCE,270,3270,fourPruneComprehensive.csv
0.5,95,FORCE,151,19651,fourPruneComprehensive.csv
0.5,98,FORCE,*,*,fourPruneComprehensive.csv
0.5,101,FORCE,*,*,fourPruneComprehensive.csv
0.5,102,FORCE,454,7954,fourPruneComprehensive.csv
0.5,103,FORCE,313,17313,fourPruneComprehensive.csv
0.5,105,FORCE,*,*,fourPruneComprehensive.csv
0.5,110,FORCE,*,*,fourPruneComprehensive.csv
0.5,111,FORCE,*,*,fourPruneComprehensive.csv
0.5,112,FORCE,435,935,fourPruneComprehensive.csv
0.5,114,FORCE,295,10295,fourPruneComprehensive.csv
0.5,115,FORCE,*,*,fourPruneComprehensive.csv
0.5,119,FORCE,*,*,fourPruneComprehensive.csv
0.5,120,FORCE,155,19655,fourPruneComprehensive.csv
0.5,121,FORCE,156,19656,fourPruneComprehensive.csv
0.5,122,FORCE,296,10296,fourPruneComprehensive.csv
0.5,123,FORCE,116,5616,fourPruneComprehensive.csv
0.5,125,FORCE,456,7956,fourPruneComprehensive.csv
0.5,128,FORCE,*,*,fourPruneComprehensive.csv
0.5,129,FORCE,*,*,fourPruneComprehensive.csv


==> Figures/diff_width_256/GraSP-It.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,37,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,61,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,79,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,105,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,111,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,115,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,119,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,127,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,129,GraSP-It,*,*,fourPruneComprehensive.csv


==> Figures/diff_width_256/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.96038574,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1.0,48,comb_search,301,26301,fourCombPerfect1.csv
1.0,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1.0,65,comb_search,41,1641,fourCombPrelimWider.csv
1.0,66,comb_search,60,660,fourCombPrelimWider.csv
1.0,67,comb_search,237,5237,fourCombPrelimMissing.csv
1.0,68,comb_search,161,961,fourCombPrelimWider.csv
1.0,69,comb_search,123,323,fourCombPrelimWider.csv
1.0,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1.0,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1.0,75,comb_search,19,619,fourCombPrelimWider.csv
1.0,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1.0,78,comb_search,130,330,fourCombPrelimWider.csv
1.0,80,comb_search,*,*,fourCombPrelimMissing.csv
1.0,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1.0,83,comb_search,*,*,*
1.0,84,comb_search,*,*,*
1.0,85,comb_search,*,*,*
1.0,86,comb_search,*,*,fourCombPrelimMissing.csv
1.0,87,comb_search,*,*,*
1.0,88,comb_search,266,2266,fourCombPrelimMissing.csv
1.0,89,comb_search,107,1307,fourCombPrelimWider.csv
0.99711895,90,comb_search,140,140,fourCombPrelimWider.csv
1.0,91,comb_search,*,*,fourCombPrelimMissing.csv
1.0,92,comb_search,*,*,fourCombPrelimMissing.csv
1.0,93,comb_search,*,*,*
1.0,94,comb_search,*,*,*
1.0,95,comb_search,*,*,*
1.0,96,comb_search,*,*,fourCombPrelimWider.csv
1.0,97,comb_search,*,*,*

==> Figures/diff_width_256/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,30,grasp,156,15656,fourPruneComprehensive.csv
0.5,31,grasp,*,*,fourPruneComprehensive.csv
0.5,33,grasp,*,*,fourPruneComprehensive.csv
0.5,34,grasp,*,*,fourPruneComprehensive.csv
0.5,37,grasp,*,*,fourPruneComprehensive.csv
0.5,39,grasp,*,*,fourPruneComprehensive.csv
0.5,40,grasp,*,*,fourPruneComprehensive.csv
0.5,41,grasp,*,*,fourPruneComprehensive.csv
0.5,42,grasp,*,*,fourPruneComprehensive.csv
0.5,54,grasp,*,*,fourPruneComprehensive.csv
0.5,55,grasp,*,*,fourPruneComprehensive.csv
0.5,62,grasp,*,*,fourPruneComprehensive.csv
0.5,63,grasp,*,*,fourPruneComprehensive.csv
0.5,69,grasp,169,15669,fourPruneComprehensive.csv
0.5,75,grasp,350,20350,fourPruneComprehensive.csv
0.5,76,grasp,331,13331,fourPruneComprehensive.csv
0.5,78,grasp,171,15671,fourPruneComprehensive.csv
0.5,82,grasp,*,*,fourPruneComprehensive.csv
0.5,95,grasp,133,1633,fourPruneComprehensive.csv
0.5,97,grasp,*,*,fourPruneComprehensive.csv
0.5,102,grasp,*,*,fourPruneComprehensive.csv
0.5,105,grasp,*,*,fourPruneComprehensive.csv
0.5,106,grasp,336,13336,fourPruneComprehensive.csv
0.5,107,grasp,*,*,fourPruneComprehensive.csv
0.5,108,grasp,*,*,fourPruneComprehensive.csv
0.5,109,grasp,317,6317,fourPruneComprehensive.csv
0.5,110,grasp,*,*,fourPruneComprehensive.csv
0.5,111,grasp,476,3976,fourPruneComprehensive.csv
0.5,112,grasp,*,*,fourPruneComprehensive.csv
0.5,113,grasp,*,*,fourPruneComprehensive.csv
0.5,114,grasp,337,13337,fourPruneComprehensive.csv
0.5,115,grasp,498,10998,fourPruneComprehensive.csv
0.5,117,grasp,478,3978,fourPruneComprehensive.csv
0.5,118,grasp,*,*,fourPruneComprehensive.csv
0.5,119,grasp,178,15678,fourPruneComprehensive.csv
0.5,123,grasp,158,8658,fourPruneComprehensive.csv


==> Figures/diff_width_256/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,19,imp,368,19868,fourPruneComprehensive.csv
0.635908902,22,imp,328,5828,fourPruneComprehensive.csv
0.606658399,23,imp,349,12849,fourPruneComprehensive.csv
0.655856133,24,imp,370,19870,fourPruneComprehensive.csv
0.676583588,25,imp,350,12850,fourPruneComprehensive.csv
0.647953272,26,imp,330,5830,fourPruneComprehensive.csv
0.681605399,27,imp,332,5832,fourPruneComprehensive.csv
0.630567014,28,imp,191,15191,fourPruneComprehensive.csv
0.714897335,29,imp,353,12853,fourPruneComprehensive.csv
0.716457903,30,imp,333,5833,fourPruneComprehensive.csv
0.76001358,34,imp,336,5836,fourPruneComprehensive.csv
0.790944755,35,imp,356,12856,fourPruneComprehensive.csv
0.794305921,45,imp,340,5840,fourPruneComprehensive.csv
0.849125683,46,imp,40,17540,fourPruneComprehensive.csv
0.811152041,49,imp,341,5841,fourPruneComprehensive.csv
0.966047764,54,imp,383,19883,fourPruneComprehensive.csv
0.984854519,74,imp,345,5845,fourPruneComprehensive.csv
0.97509104,76,imp,366,12866,fourPruneComprehensive.csv
0.977371871,78,imp,207,15207,fourPruneComprehensive.csv
0.966988087,79,imp,346,5846,fourPruneComprehensive.csv
0.987275422,83,imp,348,5848,fourPruneComprehensive.csv
1.0,85,imp,49,17549,fourPruneComprehensive.csv
1.0,89,imp,349,5849,fourPruneComprehensive.csv
0.997499108,95,imp,350,5850,fourPruneComprehensive.csv
0.98019284,97,imp,210,15210,fourPruneComprehensive.csv


==> Figures/diff_width_256/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num
0.5,16,imp_LTH,85,2085
0.5,18,imp_LTH,87,2087
0.5,22,imp_LTH,84,2084
0.5,24,imp_LTH,*,*
0.601556540,25,imp_LTH,14,214
0.722780228,37,imp_LTH,21,221
0.718278587,53,imp_LTH,59,459
0.798447430,66,imp_LTH,62,462
0.931355298,77,imp_LTH,63,463
0.991636992,93,imp_LTH,68,468

==> Figures/diff_width_256/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,iter_snip,466,7466,fourPruneComprehensive.csv
0.5,29,iter_snip,306,9806,fourPruneComprehensive.csv
0.5,31,iter_snip,*,*,fourPruneComprehensive.csv
0.5,36,iter_snip,155,12155,fourPruneComprehensive.csv
0.5,37,iter_snip,*,*,fourPruneComprehensive.csv
0.5,38,iter_snip,132,5132,fourPruneComprehensive.csv
0.5,39,iter_snip,*,*,fourPruneComprehensive.csv
0.5,50,iter_snip,157,12157,fourPruneComprehensive.csv
0.5,51,iter_snip,*,*,fourPruneComprehensive.csv
0.560121655,53,iter_snip,319,9819,fourPruneComprehensive.csv
0.559961557,64,iter_snip,1,14501,fourPruneComprehensive.csv
0.553939402,67,iter_snip,480,7480,fourPruneComprehensive.csv
0.567504287,70,iter_snip,140,5140,fourPruneComprehensive.csv
0.5,78,iter_snip,*,*,fourPruneComprehensive.csv
0.557220578,86,iter_snip,142,5142,fourPruneComprehensive.csv
0.5,88,iter_snip,2,14502,fourPruneComprehensive.csv
0.5,90,iter_snip,*,*,fourPruneComprehensive.csv
0.5,93,iter_snip,*,*,fourPruneComprehensive.csv
0.619463027,94,iter_snip,146,5146,fourPruneComprehensive.csv
0.560521781,95,iter_snip,3,14503,fourPruneComprehensive.csv
0.561021984,99,iter_snip,327,9827,fourPruneComprehensive.csv
0.5,100,iter_snip,*,*,fourPruneComprehensive.csv
0.5,102,iter_snip,166,12166,fourPruneComprehensive.csv
0.5,104,iter_snip,*,*,fourPruneComprehensive.csv
0.5,105,iter_snip,*,*,fourPruneComprehensive.csv
0.558100939,108,iter_snip,307,2807,fourPruneComprehensive.csv
0.5,109,iter_snip,*,*,fourPruneComprehensive.csv
0.561682224,114,iter_snip,148,5148,fourPruneComprehensive.csv
0.5,115,iter_snip,487,7487,fourPruneComprehensive.csv
0.5,116,iter_snip,167,12167,fourPruneComprehensive.csv
0.5,117,iter_snip,348,16848,fourPruneComprehensive.csv
0.5,118,iter_snip,8,14508,fourPruneComprehensive.csv
0.5,119,iter_snip,*,*,fourPruneComprehensive.csv
0.5,121,iter_snip,468,468,fourPruneComprehensive.csv
0.5,122,iter_snip,*,*,fourPruneComprehensive.csv
0.5,128,iter_snip,308,2808,fourPruneComprehensive.csv


==> Figures/diff_width_256/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,106,prospr,401,12401,fourPruneComprehensive.csv


==> Figures/diff_width_256/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,32,rigL,*,*,fourPruneComprehensive.csv
0.5,35,rigL,*,*,fourPruneComprehensive.csv
0.5,38,rigL,*,*,fourPruneComprehensive.csv
0.5,41,rigL,*,*,fourPruneComprehensive.csv
0.5,43,rigL,*,*,fourPruneComprehensive.csv
0.5,54,rigL,*,*,fourPruneComprehensive.csv
0.5,58,rigL,*,*,fourPruneComprehensive.csv
0.5,70,rigL,*,*,fourPruneComprehensive.csv
0.5,74,rigL,*,*,fourPruneComprehensive.csv
0.5,78,rigL,140,16140,fourPruneComprehensive.csv
0.5,79,rigL,*,*,fourPruneComprehensive.csv
0.5,80,rigL,*,*,fourPruneComprehensive.csv
0.5,92,rigL,442,4442,fourPruneComprehensive.csv
0.5,101,rigL,*,*,fourPruneComprehensive.csv
0.5,105,rigL,465,11465,fourPruneComprehensive.csv
0.5,106,rigL,*,*,fourPruneComprehensive.csv
0.5,107,rigL,285,6785,fourPruneComprehensive.csv
0.5,113,rigL,*,*,fourPruneComprehensive.csv
0.5,114,rigL,126,9126,fourPruneComprehensive.csv
0.5,115,rigL,*,*,fourPruneComprehensive.csv
0.5,116,rigL,466,11466,fourPruneComprehensive.csv


==> Figures/diff_width_256/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,32,snip,*,*,fourPruneComprehensive.csv
0.5,34,snip,*,*,fourPruneComprehensive.csv
0.5,36,snip,*,*,fourPruneComprehensive.csv
0.5,38,snip,*,*,fourPruneComprehensive.csv
0.5,39,snip,*,*,fourPruneComprehensive.csv
0.5,40,snip,375,8875,fourPruneComprehensive.csv
0.5,41,snip,*,*,fourPruneComprehensive.csv
0.5,44,snip,*,*,fourPruneComprehensive.csv
0.5,46,snip,*,*,fourPruneComprehensive.csv
0.5,47,snip,*,*,fourPruneComprehensive.csv
0.5,48,snip,*,*,fourPruneComprehensive.csv
0.5,49,snip,*,*,fourPruneComprehensive.csv
0.5,50,snip,241,18241,fourPruneComprehensive.csv
0.5,52,snip,*,*,fourPruneComprehensive.csv
0.5,54,snip,82,20582,fourPruneComprehensive.csv
0.5,59,snip,*,*,fourPruneComprehensive.csv
0.5,60,snip,*,*,fourPruneComprehensive.csv
0.5,62,snip,*,*,fourPruneComprehensive.csv
0.5,73,snip,*,*,fourPruneComprehensive.csv
0.5,74,snip,365,1865,fourPruneComprehensive.csv
0.5,80,snip,405,15905,fourPruneComprehensive.csv
0.5,81,snip,*,*,fourPruneComprehensive.csv
0.5,97,snip,68,13568,fourPruneComprehensive.csv
0.5,107,snip,*,*,fourPruneComprehensive.csv
0.5,108,snip,*,*,fourPruneComprehensive.csv
0.5,110,snip,210,4210,fourPruneComprehensive.csv
0.5,111,snip,249,18249,fourPruneComprehensive.csv
0.5,112,snip,250,18250,fourPruneComprehensive.csv
0.5,113,snip,230,11230,fourPruneComprehensive.csv
0.5,114,snip,*,*,fourPruneComprehensive.csv
0.5,115,snip,371,1871,fourPruneComprehensive.csv
0.5,116,snip,71,13571,fourPruneComprehensive.csv
0.5,117,snip,392,8892,fourPruneComprehensive.csv
0.5,118,snip,232,11232,fourPruneComprehensive.csv
0.5,119,snip,72,13572,fourPruneComprehensive.csv
0.5,121,snip,*,*,fourPruneComprehensive.csv
0.5,123,snip,372,1872,fourPruneComprehensive.csv
0.5,128,snip,252,18252,fourPruneComprehensive.csv


==> Figures/diff_width_256/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,30,synFlow,0,7000,fourPruneComprehensive.csv
0.5,31,synFlow,*,*,fourPruneComprehensive.csv
0.5,33,synFlow,*,*,fourPruneComprehensive.csv
0.5,35,synFlow,*,*,fourPruneComprehensive.csv
0.5,37,synFlow,*,*,fourPruneComprehensive.csv
0.5,38,synFlow,*,*,fourPruneComprehensive.csv
0.5,41,synFlow,*,*,fourPruneComprehensive.csv
0.635628819,45,synFlow,9,7009,fourPruneComprehensive.csv
0.684566438,54,synFlow,351,9351,fourPruneComprehensive.csv
0.709295332,66,synFlow,333,2333,fourPruneComprehensive.csv
0.835880935,72,synFlow,334,2334,fourPruneComprehensive.csv
0.949901938,89,synFlow,337,2337,fourPruneComprehensive.csv


==> Figures/diff_width_3/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.566984117,22,FORCE,203,703,fourPruneComprehensive.csv
0.570385337,23,FORCE,383,5383,fourPruneComprehensive.csv
0.58603096,24,FORCE,43,3043,fourPruneComprehensive.csv
0.614721298,25,FORCE,205,705,fourPruneComprehensive.csv
0.685826898,27,FORCE,67,10067,fourPruneComprehensive.csv
0.73008281,28,FORCE,387,5387,fourPruneComprehensive.csv
0.961886287,37,FORCE,385,5385,fourPruneComprehensive.csv


==> Figures/diff_width_3/GraSP-It.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.676343501,23,GraSP-It,1,1,fourPruneComprehensive.csv
0.722340047,24,GraSP-It,22,7022,fourPruneComprehensive.csv
0.798387408,32,GraSP-It,29,7029,fourPruneComprehensive.csv
0.814173102,37,GraSP-It,363,9363,fourPruneComprehensive.csv


==> Figures/diff_width_3/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.96038574,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv


==> Figures/diff_width_3/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.597154975,25,grasp,245,3745,fourPruneComprehensive.csv
0.685466766,26,grasp,246,3746,fourPruneComprehensive.csv
0.770677447,31,grasp,248,3748,fourPruneComprehensive.csv
0.799267709,33,grasp,247,3747,fourPruneComprehensive.csv
0.944400012,34,grasp,414,1414,fourPruneComprehensive.csv
0.950742245,37,grasp,96,6096,fourPruneComprehensive.csv


==> Figures/diff_width_3/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,19,imp,317,17317,fourPruneComprehensive.csv
0.5,20,imp,*,*,fourPruneComprehensive.csv
0.728982449,21,imp,437,937,fourPruneComprehensive.csv
0.768176556,23,imp,139,12639,fourPruneComprehensive.csv
0.801468551,24,imp,439,939,fourPruneComprehensive.csv
0.839722276,31,imp,146,12646,fourPruneComprehensive.csv


==> Figures/diff_width_3/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num
0.657636762,21,imp_LTH,73,1873
0.663718939,22,imp_LTH,35,235
0.655796111,23,imp_LTH,41,1641
0.703913391,24,imp_LTH,71,471
0.786062956,27,imp_LTH,73,473
0.798867583,30,imp_LTH,143,943
0.790864706,31,imp_LTH,8,8
0.953843355,32,imp_LTH,9,9
0.961186051,33,imp_LTH,78,478

==> Figures/diff_width_3/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.546716809,26,iter_snip,97,9597,fourPruneComprehensive.csv
0.649513841,27,iter_snip,98,9598,fourPruneComprehensive.csv
0.728922427,30,iter_snip,101,9601,fourPruneComprehensive.csv
0.79748708,31,iter_snip,422,4922,fourPruneComprehensive.csv
0.865911722,35,iter_snip,425,4925,fourPruneComprehensive.csv
0.962606549,37,iter_snip,81,2581,fourPruneComprehensive.csv


==> Figures/diff_width_3/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.647793233,23,prospr,189,19189,fourPruneComprehensive.csv
0.697371066,24,prospr,149,5149,fourPruneComprehensive.csv
0.712076366,25,prospr,170,12170,fourPruneComprehensive.csv
0.861690223,29,prospr,154,5154,fourPruneComprehensive.csv
0.890300512,32,prospr,476,476,fourPruneComprehensive.csv
0.942319214,33,prospr,157,5157,fourPruneComprehensive.csv


==> Figures/diff_width_3/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,rigL,*,*,fourPruneComprehensive.csv
0.670501351,24,rigL,373,1873,fourPruneComprehensive.csv
0.800508201,25,rigL,215,4215,fourPruneComprehensive.csv
0.876155436,32,rigL,240,11240,fourPruneComprehensive.csv
0.965027392,33,rigL,379,1879,fourPruneComprehensive.csv
0.96496737,34,rigL,401,8901,fourPruneComprehensive.csv
0.963826954,35,rigL,382,1882,fourPruneComprehensive.csv


==> Figures/diff_width_3/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.603197157,22,snip,479,3979,fourPruneComprehensive.csv
0.62402463,23,snip,139,1639,fourPruneComprehensive.csv
0.779740691,25,snip,141,1641,fourPruneComprehensive.csv
0.79888761,27,snip,163,8663,fourPruneComprehensive.csv
0.951422513,29,snip,324,6324,fourPruneComprehensive.csv
0.9644472,37,snip,168,8668,fourPruneComprehensive.csv


==> Figures/diff_width_3/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.569965184,21,synFlow,107,2107,fourPruneComprehensive.csv
0.761954308,22,synFlow,467,11467,fourPruneComprehensive.csv
0.687687576,26,synFlow,470,11470,fourPruneComprehensive.csv
0.704493642,28,synFlow,451,4451,fourPruneComprehensive.csv
0.717458308,31,synFlow,455,4455,fourPruneComprehensive.csv
0.725021005,35,synFlow,498,18498,fourPruneComprehensive.csv


==> Figures/diff_width_64/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5649634,28,FORCE,51,5551,fourPruneComprehensive.csv
0.626285434,54,FORCE,241,10241,fourPruneComprehensive.csv
0.798567474,55,FORCE,223,3223,fourPruneComprehensive.csv


==> Figures/diff_width_64/GraSP-It.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,37,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,54,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,60,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,61,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,66,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,71,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,72,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,75,GraSP-It,362,4862,fourPruneComprehensive.csv
0.5,79,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,81,GraSP-It,402,18902,fourPruneComprehensive.csv
0.5,91,GraSP-It,187,187,fourPruneComprehensive.csv
0.5,93,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,95,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,97,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,98,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,100,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,102,GraSP-It,208,7208,fourPruneComprehensive.csv
0.5,103,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,104,GraSP-It,*,*,fourPruneComprehensive.csv
0.5,105,GraSP-It,387,11887,fourPruneComprehensive.csv
0.5,106,GraSP-It,388,11888,fourPruneComprehensive.csv
0.5,108,GraSP-It,*,*,fourPruneComprehensive.csv


==> Figures/diff_width_64/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.96038574,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1.0,48,comb_search,301,26301,fourCombPerfect1.csv
1.0,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1.0,65,comb_search,41,1641,fourCombPrelimWider.csv
1.0,66,comb_search,60,660,fourCombPrelimWider.csv
1.0,67,comb_search,237,5237,fourCombPrelimMissing.csv
1.0,68,comb_search,161,961,fourCombPrelimWider.csv
1.0,69,comb_search,123,323,fourCombPrelimWider.csv
1.0,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1.0,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1.0,75,comb_search,19,619,fourCombPrelimWider.csv
1.0,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1.0,78,comb_search,130,330,fourCombPrelimWider.csv
1.0,80,comb_search,*,*,fourCombPrelimMissing.csv
1.0,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1.0,83,comb_search,*,*,*
1.0,84,comb_search,*,*,*
1.0,85,comb_search,*,*,*
1.0,86,comb_search,*,*,fourCombPrelimMissing.csv
1.0,87,comb_search,*,*,*
1.0,88,comb_search,266,2266,fourCombPrelimMissing.csv
1.0,89,comb_search,107,1307,fourCombPrelimWider.csv
0.99711895,90,comb_search,140,140,fourCombPrelimWider.csv
1.0,91,comb_search,*,*,fourCombPrelimMissing.csv
1.0,92,comb_search,*,*,fourCombPrelimMissing.csv
1.0,93,comb_search,*,*,*
1.0,94,comb_search,*,*,*
1.0,95,comb_search,*,*,*
1.0,96,comb_search,*,*,fourCombPrelimWider.csv
1.0,97,comb_search,*,*,*

==> Figures/diff_width_64/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,grasp,70,1570,fourPruneComprehensive.csv
0.5,28,grasp,*,*,fourPruneComprehensive.csv
0.5,29,grasp,*,*,fourPruneComprehensive.csv
0.5,30,grasp,*,*,fourPruneComprehensive.csv
0.5,31,grasp,*,*,fourPruneComprehensive.csv
0.5,33,grasp,*,*,fourPruneComprehensive.csv
0.5,34,grasp,*,*,fourPruneComprehensive.csv
0.5,37,grasp,*,*,fourPruneComprehensive.csv
0.550458193,38,grasp,77,1577,fourPruneComprehensive.csv
0.5,39,grasp,*,*,fourPruneComprehensive.csv
0.5,40,grasp,*,*,fourPruneComprehensive.csv
0.5,41,grasp,*,*,fourPruneComprehensive.csv
0.5,42,grasp,*,*,fourPruneComprehensive.csv
0.565443575,44,grasp,260,6260,fourPruneComprehensive.csv
0.58987236,46,grasp,100,8600,fourPruneComprehensive.csv
0.582229614,51,grasp,83,1583,fourPruneComprehensive.csv
0.58411026,86,grasp,287,13287,fourPruneComprehensive.csv
0.726361513,95,grasp,111,8611,fourPruneComprehensive.csv
0.777039707,107,grasp,112,8612,fourPruneComprehensive.csv


==> Figures/diff_width_64/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,20,imp,323,19823,fourPruneComprehensive.csv
0.558501065,21,imp,282,5782,fourPruneComprehensive.csv
0.638329804,22,imp,122,8122,fourPruneComprehensive.csv
0.721679807,23,imp,283,5783,fourPruneComprehensive.csv
0.879016459,34,imp,290,5790,fourPruneComprehensive.csv
0.905906141,37,imp,313,12813,fourPruneComprehensive.csv
0.917010128,39,imp,293,5793,fourPruneComprehensive.csv
0.997138977,49,imp,295,5795,fourPruneComprehensive.csv
0.999539852,69,imp,160,15160,fourPruneComprehensive.csv
1.0,73,imp,299,5799,fourPruneComprehensive.csv
1.0,81,imp,301,5801,fourPruneComprehensive.csv
0.986415088,86,imp,122,1122,fourPruneComprehensive.csv
1.0,93,imp,304,5804,fourPruneComprehensive.csv
0.962946653,95,imp,464,3464,fourPruneComprehensive.csv
0.983273983,97,imp,484,10484,fourPruneComprehensive.csv


==> Figures/diff_width_64/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num
0.5,15,imp_LTH,170,1570
0.5,16,imp_LTH,*,*
0.5,17,imp_LTH,172,1572
0.5,22,imp_LTH,*,*
0.5,23,imp_LTH,*,*
0.565163434,24,imp_LTH,34,634
0.608158946,25,imp_LTH,137,1337
0.689508200,28,imp_LTH,169,169
0.767496288,34,imp_LTH,174,174
0.801448524,35,imp_LTH,7,407
0.795986533,36,imp_LTH,175,175
0.791264832,39,imp_LTH,10,410
0.798047304,51,imp_LTH,47,647
0.864591241,57,imp_LTH,117,1117
0.995498359,74,imp_LTH,51,651
0.976831675,82,imp_LTH,186,186
0.968728721,86,imp_LTH,187,187

==> Figures/diff_width_64/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,27,iter_snip,400,400,fourPruneComprehensive.csv
0.5,29,iter_snip,*,*,fourPruneComprehensive.csv
0.550318122,30,iter_snip,421,7421,fourPruneComprehensive.csv
0.559681475,31,iter_snip,261,9761,fourPruneComprehensive.csv
0.639590263,36,iter_snip,88,5088,fourPruneComprehensive.csv
0.657036543,60,iter_snip,274,9774,fourPruneComprehensive.csv
0.714257121,65,iter_snip,415,415,fourPruneComprehensive.csv
0.73244369,76,iter_snip,417,417,fourPruneComprehensive.csv
0.799987972,81,iter_snip,419,419,fourPruneComprehensive.csv
0.776279449,84,iter_snip,98,5098,fourPruneComprehensive.csv
0.798367441,102,iter_snip,262,2762,fourPruneComprehensive.csv


==> Figures/diff_width_64/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.55868113,23,prospr,315,5315,fourPruneComprehensive.csv
0.5,26,prospr,*,*,fourPruneComprehensive.csv
0.5,27,prospr,*,*,fourPruneComprehensive.csv
0.5,33,prospr,*,*,fourPruneComprehensive.csv
0.5,35,prospr,*,*,fourPruneComprehensive.csv
0.5,38,prospr,*,*,fourPruneComprehensive.csv
0.5,40,prospr,*,*,fourPruneComprehensive.csv
0.5,49,prospr,366,19366,fourPruneComprehensive.csv
0.5,50,prospr,*,*,fourPruneComprehensive.csv
0.55950141,58,prospr,329,5329,fourPruneComprehensive.csv
0.559901536,69,prospr,490,2990,fourPruneComprehensive.csv
0.558381021,70,prospr,150,650,fourPruneComprehensive.csv
0.568384647,83,prospr,493,2993,fourPruneComprehensive.csv
0.566904068,86,prospr,173,7673,fourPruneComprehensive.csv
0.584530413,88,prospr,13,10013,fourPruneComprehensive.csv
0.566083789,93,prospr,156,656,fourPruneComprehensive.csv
0.644071877,104,prospr,336,5336,fourPruneComprehensive.csv


==> Figures/diff_width_64/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,32,rigL,*,*,fourPruneComprehensive.csv
0.5,35,rigL,*,*,fourPruneComprehensive.csv
0.5,38,rigL,*,*,fourPruneComprehensive.csv
0.5,41,rigL,*,*,fourPruneComprehensive.csv
0.5,43,rigL,*,*,fourPruneComprehensive.csv
0.5,54,rigL,*,*,fourPruneComprehensive.csv
0.5,58,rigL,*,*,fourPruneComprehensive.csv
0.5,70,rigL,*,*,fourPruneComprehensive.csv
0.5,74,rigL,393,4393,fourPruneComprehensive.csv
0.5,78,rigL,414,11414,fourPruneComprehensive.csv
0.5,79,rigL,*,*,fourPruneComprehensive.csv
0.5,80,rigL,394,4394,fourPruneComprehensive.csv
0.5,85,rigL,235,6735,fourPruneComprehensive.csv
0.559121311,87,rigL,416,11416,fourPruneComprehensive.csv
0.5,88,rigL,*,*,fourPruneComprehensive.csv
0.510283709,100,rigL,400,4400,fourPruneComprehensive.csv
0.5,101,rigL,*,*,fourPruneComprehensive.csv
0.5,105,rigL,419,11419,fourPruneComprehensive.csv
0.5,106,rigL,59,2059,fourPruneComprehensive.csv
0.5,112,rigL,*,*,fourPruneComprehensive.csv
0.5,113,rigL,*,*,fourPruneComprehensive.csv


==> Figures/diff_width_64/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,snip,24,20524,fourPruneComprehensive.csv
0.5,32,snip,*,*,fourPruneComprehensive.csv
0.5,34,snip,*,*,fourPruneComprehensive.csv
0.5,36,snip,*,*,fourPruneComprehensive.csv
0.560481787,38,snip,312,1812,fourPruneComprehensive.csv
0.557360649,39,snip,13,13513,fourPruneComprehensive.csv
0.5,40,snip,*,*,fourPruneComprehensive.csv
0.5,41,snip,*,*,fourPruneComprehensive.csv
0.5,44,snip,*,*,fourPruneComprehensive.csv
0.5,46,snip,*,*,fourPruneComprehensive.csv
0.5,47,snip,*,*,fourPruneComprehensive.csv
0.5,48,snip,*,*,fourPruneComprehensive.csv
0.5,50,snip,36,20536,fourPruneComprehensive.csv
0.5,52,snip,496,6496,fourPruneComprehensive.csv
0.5,54,snip,*,*,fourPruneComprehensive.csv
0.5,56,snip,*,*,fourPruneComprehensive.csv
0.5,62,snip,*,*,fourPruneComprehensive.csv
0.5,64,snip,*,*,fourPruneComprehensive.csv
0.563022673,65,snip,179,11179,fourPruneComprehensive.csv
0.597655177,75,snip,321,1821,fourPruneComprehensive.csv
0.582169592,81,snip,322,1822,fourPruneComprehensive.csv
0.615381539,85,snip,182,11182,fourPruneComprehensive.csv
0.643811762,86,snip,3,6503,fourPruneComprehensive.csv
0.605517983,89,snip,163,4163,fourPruneComprehensive.csv
0.589972377,94,snip,164,4164,fourPruneComprehensive.csv


==> Figures/diff_width_64/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.561001956,27,synFlow,273,2273,fourPruneComprehensive.csv
0.649453819,29,synFlow,114,4614,fourPruneComprehensive.csv
0.727681994,52,synFlow,285,2285,fourPruneComprehensive.csv
0.780060828,57,synFlow,466,6966,fourPruneComprehensive.csv
0.793485641,66,synFlow,288,2288,fourPruneComprehensive.csv
0.813752949,76,synFlow,130,4630,fourPruneComprehensive.csv
0.843603671,91,synFlow,293,2293,fourPruneComprehensive.csv
0.988755941,95,synFlow,294,2294,fourPruneComprehensive.csv


==> Figures/diff_width_7/FORCE.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,21,FORCE,476,12476,fourPruneComprehensive.csv
0.647493124,23,FORCE,296,7796,fourPruneComprehensive.csv
0.671041548,27,FORCE,281,781,fourPruneComprehensive.csv
0.687847614,34,FORCE,125,3125,fourPruneComprehensive.csv
0.735504806,35,FORCE,164,17164,fourPruneComprehensive.csv
0.973470449,42,FORCE,288,788,fourPruneComprehensive.csv
0.988775969,63,FORCE,133,3133,fourPruneComprehensive.csv
0.996278644,77,FORCE,297,797,fourPruneComprehensive.csv


==> Figures/diff_width_7/GraSP-It.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,GraSP-It,254,4754,fourPruneComprehensive.csv
0.619763136,26,GraSP-It,95,7095,fourPruneComprehensive.csv
0.684586465,32,GraSP-It,81,81,fourPruneComprehensive.csv
0.73178345,34,GraSP-It,422,2422,fourPruneComprehensive.csv
0.726301491,35,GraSP-It,263,4763,fourPruneComprehensive.csv
0.72157979,36,GraSP-It,442,9442,fourPruneComprehensive.csv
0.751230419,40,GraSP-It,265,4765,fourPruneComprehensive.csv
0.787483513,46,GraSP-It,87,87,fourPruneComprehensive.csv
0.820015192,52,GraSP-It,448,9448,fourPruneComprehensive.csv
0.946320653,59,GraSP-It,290,11790,fourPruneComprehensive.csv
0.997979283,67,GraSP-It,112,7112,fourPruneComprehensive.csv
0.984074295,70,GraSP-It,92,92,fourPruneComprehensive.csv
0.989816308,72,GraSP-It,93,93,fourPruneComprehensive.csv
0.981193244,77,GraSP-It,115,7115,fourPruneComprehensive.csv


==> Figures/diff_width_7/comb_search.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,9,comb_search,*,*,*
0.566984117,12,comb_search,8,8,fourCombPrelimWider.csv
0.571445704,13,comb_search,1,401,fourCombPrelim1.csv
0.645432353,16,comb_search,146,146,fourCombPrelim1.csv
0.676223457,17,comb_search,86,1086,fourCombPrelimWider.csv
0.724320769,22,comb_search,29,229,fourCombPrelim1.csv
0.798847556,23,comb_search,101,101,fourCombPrelimWider.csv
0.798627496,26,comb_search,102,102,fourCombPrelimWider.csv
0.807770789,27,comb_search,475,6975,fourCombMissingCpt.csv
0.847445071,28,comb_search,133,36133,fourCombMissingCpt.csv
0.945180237,29,comb_search,441,6941,fourComb1.csv
0.96038574,30,comb_search,270,17270,fourComb1.csv
0.964167118,31,comb_search,112,31612,fourCombMissingCpt.csv
0.963286757,32,comb_search,332,9832,fourComb1.csv
0.963846982,33,comb_search,78,10078,fourComb1.csv
0.964707315,34,comb_search,73,8573,fourComb1.csv
0.962426484,35,comb_search,101,10101,fourComb1.csv
0.963026702,37,comb_search,107,107,fourCombPrelim1.csv
0.964047074,39,comb_search,101,501,fourCombPrelimWider.csv
0.951422513,40,comb_search,430,127430,fourCombPerfect3.csv
0.974670887,41,comb_search,0,93500,fourCombPerfect2.csv
0.969188929,42,comb_search,120,106120,fourCombPerfect3.csv
0.981873453,43,comb_search,441,33941,fourCombPerfect1.csv
0.990256488,44,comb_search,375,51375,fourCombPerfect2.csv
0.995918512,45,comb_search,465,24465,fourCombPerfect1.csv
0.993037522,46,comb_search,200,46200,fourCombPerfect2.csv
0.989256144,47,comb_search,123,47123,fourCombPerfect2.csv
1.0,48,comb_search,301,26301,fourCombPerfect1.csv
1.0,49,comb_search,24,188524,fourCombPerfect4.csv
0.996818841,61,comb_search,197,997,fourCombPrelimWider.csv
0.989696264,62,comb_search,107,307,fourCombPrelimWider.csv
0.994858146,64,comb_search,16,216,fourCombPrelimWider.csv
1.0,65,comb_search,41,1641,fourCombPrelimWider.csv
1.0,66,comb_search,60,660,fourCombPrelimWider.csv
1.0,67,comb_search,237,5237,fourCombPrelimMissing.csv
1.0,68,comb_search,161,961,fourCombPrelimWider.csv
1.0,69,comb_search,123,323,fourCombPrelimWider.csv
1.0,71,comb_search,199,999,fourCombPrelimWider.csv
0.994357944,72,comb_search,486,12986,fourCombPrelimMissing.csv
1.0,73,comb_search,258,12758,fourCombPrelimMissing.csv
0.999339759,74,comb_search,0,1600,fourCombPrelimWider.csv
1.0,75,comb_search,19,619,fourCombPrelimWider.csv
1.0,76,comb_search,*,*,fourCombPrelimWider.csv
0.996658802,77,comb_search,14,614,fourCombPrelimWider.csv
1.0,78,comb_search,130,330,fourCombPrelimWider.csv
1.0,80,comb_search,*,*,fourCombPrelimMissing.csv
1.0,81,comb_search,10,2010,fourCombPrelimMissing.csv
0.998019278,82,comb_search,77,277,fourCombPrelimWider.csv
1.0,83,comb_search,*,*,*
1.0,84,comb_search,*,*,*
1.0,85,comb_search,*,*,*

==> Figures/diff_width_7/grasp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,23,grasp,478,1478,fourPruneComprehensive.csv
0.5,25,grasp,338,10838,fourPruneComprehensive.csv
0.70561403,26,grasp,498,8498,fourPruneComprehensive.csv
0.798387408,30,grasp,342,10842,fourPruneComprehensive.csv
0.891080797,37,grasp,327,3827,fourPruneComprehensive.csv
0.99733907,73,grasp,176,6176,fourPruneComprehensive.csv


==> Figures/diff_width_7/imp.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.647032917,20,imp,230,19730,fourPruneComprehensive.csv
0.709615469,22,imp,31,8031,fourPruneComprehensive.csv
0.713496864,23,imp,211,12711,fourPruneComprehensive.csv
0.784262359,26,imp,33,8033,fourPruneComprehensive.csv
0.797307014,27,imp,195,5695,fourPruneComprehensive.csv
0.940778673,28,imp,15,1015,fourPruneComprehensive.csv
0.936917305,36,imp,200,5700,fourPruneComprehensive.csv
0.996798873,40,imp,402,17402,fourPruneComprehensive.csv
0.993177533,51,imp,44,8044,fourPruneComprehensive.csv
1.0,53,imp,385,10385,fourPruneComprehensive.csv
0.997699201,54,imp,25,1025,fourPruneComprehensive.csv
0.997479081,55,imp,205,5705,fourPruneComprehensive.csv
1.0,59,imp,46,8046,fourPruneComprehensive.csv
1.0,66,imp,387,10387,fourPruneComprehensive.csv
0.996238649,69,imp,208,5708,fourPruneComprehensive.csv
1.0,70,imp,369,3369,fourPruneComprehensive.csv
0.994798124,72,imp,29,1029,fourPruneComprehensive.csv
1.0,73,imp,*,*,fourPruneComprehensive.csv
1.0,76,imp,231,12731,fourPruneComprehensive.csv
1.0,77,imp,51,8051,fourPruneComprehensive.csv
0.998319387,82,imp,32,1032,fourPruneComprehensive.csv


==> Figures/diff_width_7/imp_LTH.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num
0.5,21,imp_LTH,112,1712
0.716998100,22,imp_LTH,176,776
0.739206135,25,imp_LTH,77,77
0.790424526,26,imp_LTH,76,76
0.807710767,29,imp_LTH,113,313
0.868592680,32,imp_LTH,114,314
0.966467917,43,imp_LTH,120,320
0.951982737,54,imp_LTH,191,791
0.972630143,64,imp_LTH,91,91
0.974991024,65,imp_LTH,27,1027
0.951702595,68,imp_LTH,126,326
0.986875296,69,imp_LTH,63,1263
0.996318698,70,imp_LTH,127,327
0.991116822,71,imp_LTH,93,93
0.954883754,73,imp_LTH,161,561
0.973550498,74,imp_LTH,195,795
0.998679519,75,imp_LTH,128,328
1,76,imp_LTH,*,*
0.995358348,77,imp_LTH,163,563

==> Figures/diff_width_7/iter_snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.558200955,23,iter_snip,488,4988,fourPruneComprehensive.csv
0.559821546,25,iter_snip,148,2648,fourPruneComprehensive.csv
0.682425678,26,iter_snip,330,7330,fourPruneComprehensive.csv
0.649573863,27,iter_snip,309,309,fourPruneComprehensive.csv
0.673082292,28,iter_snip,310,310,fourPruneComprehensive.csv
0.669941187,29,iter_snip,311,311,fourPruneComprehensive.csv
0.674082696,30,iter_snip,172,9672,fourPruneComprehensive.csv
0.670061231,32,iter_snip,154,2654,fourPruneComprehensive.csv
0.678704321,33,iter_snip,314,314,fourPruneComprehensive.csv
0.691528976,35,iter_snip,316,316,fourPruneComprehensive.csv
0.747269034,37,iter_snip,16,12016,fourPruneComprehensive.csv
0.796606779,43,iter_snip,0,5000,fourPruneComprehensive.csv
1.0,51,iter_snip,322,322,fourPruneComprehensive.csv
0.991016746,61,iter_snip,184,9684,fourPruneComprehensive.csv
0.997999251,70,iter_snip,327,327,fourPruneComprehensive.csv
1.0,82,iter_snip,350,7350,fourPruneComprehensive.csv
0.992637336,84,iter_snip,210,16710,fourPruneComprehensive.csv


==> Figures/diff_width_7/prospr.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.568904817,23,prospr,63,7563,fourPruneComprehensive.csv
0.582109571,24,prospr,82,14582,fourPruneComprehensive.csv
0.568124533,25,prospr,222,5222,fourPruneComprehensive.csv
0.620683432,26,prospr,224,5224,fourPruneComprehensive.csv
0.713836968,29,prospr,385,2885,fourPruneComprehensive.csv
0.752730966,33,prospr,389,2889,fourPruneComprehensive.csv
0.859949589,50,prospr,396,2896,fourPruneComprehensive.csv
0.887079358,55,prospr,57,557,fourPruneComprehensive.csv
0.962866604,60,prospr,58,558,fourPruneComprehensive.csv
0.962146401,70,prospr,400,2900,fourPruneComprehensive.csv
0.986875296,78,prospr,243,5243,fourPruneComprehensive.csv
0.997979283,83,prospr,404,2904,fourPruneComprehensive.csv
0.982793808,85,prospr,64,564,fourPruneComprehensive.csv


==> Figures/diff_width_7/rigL.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.646212637,28,rigL,289,4289,fourPruneComprehensive.csv
0.650814295,36,rigL,292,4292,fourPruneComprehensive.csv
0.798867583,43,rigL,458,1958,fourPruneComprehensive.csv
0.835460782,55,rigL,300,4300,fourPruneComprehensive.csv
0.951162398,60,rigL,142,6642,fourPruneComprehensive.csv
0.966127813,66,rigL,324,11324,fourPruneComprehensive.csv
1.0,71,rigL,464,1964,fourPruneComprehensive.csv
0.993837774,74,rigL,467,1967,fourPruneComprehensive.csv
1.0,80,rigL,308,4308,fourPruneComprehensive.csv


==> Figures/diff_width_7/snip.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.5,22,snip,232,8732,fourPruneComprehensive.csv
0.5,23,snip,*,*,fourPruneComprehensive.csv
0.5,24,snip,432,20432,fourPruneComprehensive.csv
0.568484664,25,snip,233,8733,fourPruneComprehensive.csv
0.570785463,26,snip,393,6393,fourPruneComprehensive.csv
0.571905911,28,snip,236,8736,fourPruneComprehensive.csv
0.682905853,29,snip,75,11075,fourPruneComprehensive.csv
0.720019221,32,snip,397,6397,fourPruneComprehensive.csv
0.758433044,37,snip,242,8742,fourPruneComprehensive.csv
0.798787534,52,snip,226,1726,fourPruneComprehensive.csv
0.814733326,56,snip,67,4067,fourPruneComprehensive.csv
0.981953502,60,snip,408,6408,fourPruneComprehensive.csv
0.996758819,74,snip,412,6412,fourPruneComprehensive.csv
1.0,82,snip,414,6414,fourPruneComprehensive.csv


==> Figures/diff_width_7/synFlow.csv <==
LastTestAcc,LastModelNNZ,Threshold Type,Batch Num,Folder Num,Table Name
0.601436496,23,synFlow,180,2180,fourPruneComprehensive.csv
0.623004258,24,synFlow,41,11541,fourPruneComprehensive.csv
0.64737308,25,synFlow,42,11542,fourPruneComprehensive.csv
0.702933073,29,synFlow,24,4524,fourPruneComprehensive.csv
0.704393566,30,synFlow,365,6865,fourPruneComprehensive.csv
0.723480463,32,synFlow,188,2188,fourPruneComprehensive.csv
0.822736204,36,synFlow,370,6870,fourPruneComprehensive.csv
0.817174196,43,synFlow,192,2192,fourPruneComprehensive.csv
0.950822294,55,synFlow,195,2195,fourPruneComprehensive.csv
0.964927375,56,synFlow,35,4535,fourPruneComprehensive.csv
0.992737412,65,synFlow,377,6877,fourPruneComprehensive.csv
0.995438337,70,synFlow,58,11558,fourPruneComprehensive.csv
0.997459114,77,synFlow,41,4541,fourPruneComprehensive.csv
1.0,83,synFlow,382,6882,fourPruneComprehensive.csv

